On Using Stack Overflow Comment-Edit Pairs to recommend code maintenance changes

Code maintenance data sets typically consist of a before and after version of the code that contains the improvement or fix. Such data sets are important for software engineering support tools related to code maintenance, such as program repair, code recommender systems, or Application Programming Interface (API) misuse detection. Most of the current data sets are constructed from mining commit history in version-control systems or issues in issue-tracking systems. In this paper, we investigate whether Stack Overflow can be used as an additional data source. Comments on Stack Overflow provide an effective way for developers to point out problems with existing answers, alternative solutions, or pitfalls. In this paper, we mine comment-edit pairs from Stack Overflow and investigate their potential usefulness. These pairs have the added benefit of having concrete descriptions of why the change is needed as well as potentially having less tangled changes to deal with. We first design a technique to extract related comment-edit pairs and then investigate the nature of these pairs. We find that the majority of comment-edit pairs are not tangled, but only 27% of the studied pairs are potentially useful for the above applications. We categorize the types of mined pairs and find that the highest ratio of useful pairs come from categories Correction, Obsolete, Flaw, and Extension. To demonstrate the effectiveness of our extracted pairs, we submitted 15 pull requests on GitHub, 10 of which have been accepted to widely used repositories such as Apache Beam and nltk. Our work is the first to investigate Stack Overflow comment-edit pairs and opens the door for future work in this direction. Based on our findings and observations, we provide concrete suggestions on how to potentially identify a larger set of useful comment-edit pairs, which can also be facilitated by our shared data.

==> data/Java-200pairs.csv <==
Assigned Category,QuestionId,AnswerId,CommentId,Commenter/Editor Same,Answerer/Editory Same,Questioner/Commenter Same,Answer Score,Edit Date,Comment Date,Response Time
10,1417190,1417254,1260803,0,1,1,7,2009-09-13 19:50:00,2009-09-13 14:11:51,0 days 05:38:09.437000
19,1760917,1804490,1692820,0,1,1,2,2009-11-30 9:09:32,2009-11-26 16:26:40,3 days 16:42:51.747000
5,1927789,1927840,1835854,0,0,0,81,2014-05-19 20:12:11,2009-12-18 12:55:35,1613 days 07:16:35.847000
6,2061068,2061144,1993421,0,1,0,21,2010-01-14 17:42:35,2010-01-14 14:42:34,0 days 03:00:01.220000
9,2206378,2206432,13202829,0,0,0,315,2013-11-24 10:17:07,2012-04-22 11:18:48,580 days 22:58:18.920000
9,2632788,2632900,2646478,0,1,1,3,2010-04-13 20:49:26,2010-04-13 20:23:58,0 days 00:25:28.420000
9,3366281,3366318,3497007,0,1,0,-1,2010-07-29 20:01:17,2010-07-29 19:55:16,0 days 00:06:01.140000
1,4040604,4040641,4337220,0,1,1,2,2010-10-28 7:51:06,2010-10-28 7:37:17,0 days 00:13:48.733000
17,4217624,4218518,4565248,1,1,0,5,2010-11-18 21:48:42,2010-11-18 21:11:52,0 days 00:36:49.590000
22,4323316,4323607,4697511,0,1,1,2,2010-12-01 11:25:12,2010-12-01 11:05:44,0 days 00:19:27.687000
22,5112413,5112457,5732506,0,1,1,3,2011-02-25 1:15:14,2011-02-25 1:09:50,0 days 00:05:24.400000
12,5374311,5374336,57735355,0,0,0,910,2018-05-03 10:06:44,2016-01-25 22:28:33,828 days 11:38:10.670000
8,5553927,5553947,6315836,0,1,0,7,2011-04-05 16:18:44,2011-04-05 15:46:38,0 days 00:32:05.683000
6,6330260,6330456,7405141,0,0,0,491,2018-04-25 23:48:53,2011-06-13 14:05:24,2508 days 09:43:29.367000
1,6441158,6441356,7562244,0,1,1,11,2011-06-22 16:36:02,2011-06-22 14:57:01,0 days 01:39:01.460000
6,6545935,6545986,21376745,0,0,0,33,2015-07-17 12:19:45,2013-03-02 15:53:45,866 days 20:26:00.257000
10,3789886,6908115,9458331,0,1,0,45,2011-12-20 4:22:32,2011-10-14 14:08:23,66 days 14:14:09.443000
5,7890748,7891698,9645937,0,1,1,1,2011-10-26 11:53:56,2011-10-26 9:18:57,0 days 02:34:58.800000
15,10059435,10060390,12875510,0,1,1,1,2012-04-08 14:53:50,2012-04-08 5:59:36,0 days 08:54:13.787000
16,10150362,10150458,13017469,0,1,1,0,2012-04-14 2:32:33,2012-04-14 2:24:14,0 days 00:08:19.303000
22,10343324,10343816,13323761,0,1,1,1,2012-04-27 2:35:11,2012-04-27 2:28:05,0 days 00:07:05.960000
14,10374544,10374564,13372998,0,1,0,4,2012-04-29 18:15:42,2012-04-29 18:14:41,0 days 00:01:00.793000
5,10547303,10547344,13647993,0,1,1,0,2012-05-11 9:25:53,2012-05-11 7:40:37,0 days 01:45:15.737000
6,11649343,11649404,15434603,0,1,0,3,2012-07-25 12:53:37,2012-07-25 12:20:34,0 days 00:33:03.047000
1,11847063,11847167,15755362,0,1,1,4,2012-08-07 13:45:49,2012-08-07 13:43:15,0 days 00:02:33.977000
13,11935316,11935392,15897350,1,0,0,2,2012-08-14 9:12:18,2012-08-13 13:41:16,0 days 19:31:02.210000
21,11997041,12002701,16009068,0,1,1,2,2012-08-17 12:07:36,2012-08-17 9:06:13,0 days 03:01:23.357000
21,12023839,12024009,16046242,0,1,1,5,2012-08-19 4:23:34,2012-08-19 3:46:42,0 days 00:36:52.440000
16,12123735,12154831,16394546,0,1,1,4,2012-09-03 9:40:36,2012-09-02 5:27:48,1 days 04:12:47.730000
16,12452864,12452881,16746794,0,1,1,0,2012-09-17 4:17:09,2012-09-17 3:49:27,0 days 00:27:42.170000
13,12586340,12586471,16960978,0,1,0,15,2012-09-25 15:47:47,2012-09-25 15:46:13,0 days 00:01:33.633000
1,13281197,13281256,18108776,0,1,1,31,2012-11-08 12:23:21,2012-11-08 4:57:49,0 days 07:25:32.037000
16,13479277,13479302,18441596,0,1,1,7,2012-11-20 18:16:00,2012-11-20 18:07:21,0 days 00:08:38.537000
13,13555700,13555705,18569373,0,1,0,4,2012-11-25 21:48:11,2012-11-25 21:44:08,0 days 00:04:02.943000
16,13773413,13773427,18936705,0,1,1,0,2012-12-08 1:28:26,2012-12-08 1:11:45,0 days 00:16:41.173000
16,14274357,14274978,19818109,0,1,1,0,2013-01-11 9:37:58,2013-01-11 9:31:00,0 days 00:06:58.243000
15,14498898,14499028,20207656,0,1,0,0,2013-01-24 10:35:19,2013-01-24 10:26:12,0 days 00:09:06.743000
21,14861462,14861957,20833388,0,1,1,1,2013-02-13 20:06:10,2013-02-13 20:03:16,0 days 00:02:53.667000
21,15013190,15013259,21093056,0,1,1,2,2013-02-21 22:53:15,2013-02-21 22:27:17,0 days 00:25:57.923000
17,14963306,15030050,21126589,0,1,1,1,2013-02-23 3:02:39,2013-02-22 20:54:24,0 days 06:08:14.680000
21,15801069,15801490,22471115,0,1,1,4,2013-04-04 2:53:08,2013-04-04 2:34:05,0 days 00:19:02.840000
16,15834182,15836989,22597688,0,1,1,1,2013-04-08 10:45:01,2013-04-08 8:08:36,0 days 02:36:24.780000
18,15957845,15957975,22742623,0,1,0,2,2013-04-11 20:16:47,2013-04-11 20:12:29,0 days 00:04:17.963000
9,16251569,16251905,23252950,0,1,1,3,2013-04-27 12:35:47,2013-04-27 12:27:29,0 days 00:08:17.827000
9,16346428,16346563,23417310,0,1,0,2,2013-05-02 20:26:54,2013-05-02 20:26:12,0 days 00:00:42.150000
16,16433623,16433740,23569529,0,1,1,6,2013-05-08 6:58:39,2013-05-08 6:54:10,0 days 00:04:28.777000
2,17057120,17057187,24663952,0,1,1,2,2013-06-12 3:33:16,2013-06-12 3:28:14,0 days 00:05:02.267000
12,17318914,17319638,25120882,0,1,0,0,2013-06-26 12:16:31,2013-06-26 12:12:51,0 days 00:03:40.013000
16,17599206,17599402,25616480,0,1,1,1,2013-07-11 18:43:10,2013-07-11 18:32:45,0 days 00:10:24.763000
9,17684265,17684324,25763977,0,1,1,2,2013-07-16 18:37:49,2013-07-16 18:34:22,0 days 00:03:27.367000
1,17761875,17761938,25902461,0,1,1,2,2013-07-20 12:17:06,2013-07-20 11:58:21,0 days 00:18:44.860000
19,17890464,17890507,26128112,0,1,0,0,2013-07-26 20:35:11,2013-07-26 20:33:20,0 days 00:01:51.213000
1,18048703,18048949,26431661,0,1,1,3,2013-08-05 17:39:55,2013-08-05 16:43:13,0 days 00:56:42.297000
9,18442997,18443074,27099462,0,1,0,0,2013-08-26 11:43:33,2013-08-26 11:32:55,0 days 00:10:37.540000
11,18492857,18493467,27187912,0,1,0,0,2013-08-28 16:40:01,2013-08-28 16:34:18,0 days 00:05:43.157000
21,18892168,18894906,27889858,0,1,1,0,2013-09-19 13:38:04,2013-09-19 12:56:04,0 days 00:41:59.867000
1,19004552,19006905,28081020,1,0,1,1,2013-09-25 15:16:01,2013-09-25 14:10:30,0 days 01:05:30.737000
5,19120171,19120443,28274371,0,1,1,3,2013-10-01 16:09:36,2013-10-01 16:05:53,0 days 00:03:43.107000
19,19170011,19170570,28386877,0,1,1,4,2013-10-04 16:56:24,2013-10-04 16:26:57,0 days 00:29:26.730000
19,19760138,19760247,34006823,0,1,0,15,2014-03-13 14:40:45,2014-03-13 7:09:52,0 days 07:30:53.017000
19,19940698,19941171,29677679,0,1,1,0,2013-11-12 22:44:08,2013-11-12 22:33:49,0 days 00:10:18.990000
17,20051125,20051167,29864266,0,1,0,2,2013-11-18 15:32:29,2013-11-18 15:20:03,0 days 00:12:25.690000
22,20522564,20522648,30683052,0,1,1,1,2013-12-11 15:33:59,2013-12-11 15:30:51,0 days 00:03:07.567000
19,20643241,20643356,30905277,0,1,1,2,2013-12-18 18:56:01,2013-12-17 21:32:59,0 days 21:23:01.537000
13,20830382,20830515,31240397,0,1,0,2,2013-12-31 5:57:47,2013-12-29 22:13:37,1 days 07:44:09.843000
19,21397295,21397451,32275255,0,1,0,1,2014-01-28 5:29:37,2014-01-28 5:23:41,0 days 00:05:56.160000
16,21544716,21546112,32642690,0,1,0,1,2014-02-07 6:40:31,2014-02-06 14:30:16,0 days 16:10:14.777000
19,21562148,21563424,32572727,0,1,1,5,2014-02-05 12:32:28,2014-02-04 23:15:39,0 days 13:16:49.267000
16,21928562,21928787,33216119,0,1,1,1,2014-02-21 8:37:40,2014-02-21 8:25:45,0 days 00:11:54.847000
14,21931259,22269254,40634300,1,0,0,1,2014-09-20 23:56:32,2014-09-20 23:55:47,0 days 00:00:45.383000
16,22452559,22453634,34151272,0,1,1,1,2014-03-17 13:12:32,2014-03-17 12:14:33,0 days 00:57:58.713000
1,22631993,22632211,34467218,0,1,1,0,2014-03-25 11:16:33,2014-03-25 11:09:10,0 days 00:07:22.527000
16,22729216,22729235,34640458,0,1,1,1,2014-03-29 9:34:35,2014-03-29 9:25:50,0 days 00:08:44.600000
1,22755177,22755610,34687866,0,1,1,0,2014-03-31 8:11:03,2014-03-31 7:20:17,0 days 00:50:46.090000
16,22790290,22790433,34750666,0,1,0,3,2014-04-01 17:03:32,2014-04-01 15:48:54,0 days 01:14:37.630000
17,22801321,22801381,34770806,0,1,0,4,2014-04-02 8:30:34,2014-04-02 4:53:25,0 days 03:37:08.843000
13,22840170,22840483,41730165,0,1,0,26,2014-10-27 8:35:21,2014-10-24 18:39:27,2 days 13:55:54.483000
16,22879627,22879690,34911375,1,0,0,7,2014-04-05 10:35:03,2014-04-05 10:33:39,0 days 00:01:23.840000
1,23485477,23485518,36012113,0,1,1,1,2014-05-06 3:43:52,2014-05-06 3:39:22,0 days 00:04:30.450000
1,23596903,23596935,36220245,0,1,1,9,2014-05-11 19:30:56,2014-05-11 19:27:45,0 days 00:03:11.450000
1,23745914,23746834,36508793,0,1,1,3,2014-05-19 22:28:26,2014-05-19 21:21:30,0 days 01:06:55.710000
2,24097319,24097395,37168651,0,1,1,0,2014-06-07 13:22:42,2014-06-07 13:09:28,0 days 00:13:14.323000
2,24222206,24222260,37405562,0,1,1,1,2014-06-15 9:44:57,2014-06-14 18:16:55,0 days 15:28:02.107000
9,24261149,24261239,37478717,0,1,0,0,2014-06-17 10:31:22,2014-06-17 10:24:03,0 days 00:07:18.607000
2,24354507,24354619,37657120,0,1,0,-1,2014-06-22 19:16:48,2014-06-22 19:08:21,0 days 00:08:26.620000
21,24374619,24374760,37722102,0,1,1,1,2014-07-09 19:13:03,2014-06-24 14:33:26,15 days 04:39:37.053000
17,24466277,24466679,37877115,0,1,0,4,2014-06-29 6:41:34,2014-06-29 2:39:35,0 days 04:01:58.810000
21,24695397,24711801,38347124,0,1,1,2,2014-07-13 13:36:46,2014-07-13 12:43:39,0 days 00:53:06.667000
21,25048852,25048956,38963072,0,1,1,1,2014-07-31 0:29:11,2014-07-31 0:22:50,0 days 00:06:21.193000
1,25212803,25213188,39270178,0,1,1,1,2014-08-12 7:25:25,2014-08-08 23:28:44,3 days 07:56:40.997000
16,25360131,25363478,39548001,0,1,1,1,2014-08-18 12:56:14,2014-08-18 12:42:45,0 days 00:13:28.563000
12,25478624,25478667,39763694,0,1,0,3,2014-08-25 3:52:58,2014-08-25 3:47:21,0 days 00:05:36.803000
21,25567041,25567294,39927939,0,1,1,6,2014-08-29 12:03:07,2014-08-29 11:30:07,0 days 00:33:00.007000
1,25569607,25570082,39933432,0,1,1,1,2014-08-29 14:36:22,2014-08-29 14:15:52,0 days 00:20:30.037000
16,26262806,26275516,41241993,0,1,1,1,2014-10-09 18:21:43,2014-10-09 18:11:54,0 days 00:09:48.783000
1,26464499,26464722,41567517,0,1,1,0,2014-10-20 11:43:53,2014-10-20 11:39:08,0 days 00:04:45.380000
9,26575215,26575292,41768294,0,1,0,3,2014-10-26 16:41:23,2014-10-26 16:41:22,0 days 00:00:01.170000
16,26684777,26684874,41968241,0,1,1,2,2014-11-01 0:36:32,2014-11-01 0:12:36,0 days 00:23:55.673000
16,26707341,26707401,42007716,0,1,1,0,2014-11-03 4:11:22,2014-11-03 4:05:15,0 days 00:06:07.257000
1,26743073,26743196,42072150,0,1,1,0,2014-11-04 19:41:24,2014-11-04 19:20:21,0 days 00:21:03.153000
21,26895319,26895625,42345310,0,1,1,0,2014-11-12 20:37:40,2014-11-12 20:30:13,0 days 00:07:26.823000
1,26945429,26996935,42524799,0,1,1,1,2014-11-18 15:28:32,2014-11-18 14:51:36,0 days 00:36:56.150000
9,27397114,27397256,43264992,0,1,1,1,2014-12-11 9:18:15,2014-12-10 20:36:25,0 days 12:41:49.747000
22,27598058,27598202,43620826,0,1,1,2,2014-12-22 8:18:30,2014-12-22 8:14:21,0 days 00:04:08.817000
16,28246106,28246170,44853150,0,1,1,1,2015-01-30 23:32:11,2015-01-30 23:20:54,0 days 00:11:17.373000
9,28567007,28567081,45444896,0,1,0,1,2015-02-17 17:27:53,2015-02-17 17:27:08,0 days 00:00:45.307000
21,29059257,29059351,46355462,0,1,1,1,2015-03-15 10:51:56,2015-03-15 10:27:31,0 days 00:24:25.393000
16,29590262,29590346,47327864,0,1,1,2,2015-04-12 14:29:22,2015-04-12 14:19:46,0 days 00:09:36.243000
2,30040053,30040186,48197081,0,1,1,2,2015-05-04 21:51:26,2015-05-04 21:47:00,0 days 00:04:25.723000
19,30279309,30279363,48657274,0,1,1,0,2015-05-16 19:04:28,2015-05-16 18:52:47,0 days 00:11:40.943000
2,30511290,30511497,49099579,0,1,1,1,2015-05-28 16:50:25,2015-05-28 16:25:46,0 days 00:24:39.010000
11,30865942,30866171,49775891,0,1,0,1,2015-06-16 12:40:36,2015-06-16 12:14:43,0 days 00:25:53.207000
21,30992488,30994088,50018070,0,1,1,1,2015-06-23 5:59:51,2015-06-23 5:24:14,0 days 00:35:37.263000
16,31391454,31392227,50761861,0,1,1,1,2015-07-13 20:30:23,2015-07-13 20:20:30,0 days 00:09:53.410000
9,31494106,31494182,50952052,0,1,0,0,2015-07-18 18:33:33,2015-07-18 18:32:19,0 days 00:01:14.313000
17,31545143,31545286,51050770,0,1,0,1,2015-07-21 17:41:29,2015-07-21 17:37:13,0 days 00:04:15.863000
16,31653002,32066606,52066147,0,0,0,92,2015-08-20 10:41:18,2015-08-19 1:31:10,1 days 09:10:08.173000
17,32545087,32545385,52947770,0,1,0,0,2015-09-13 1:29:14,2015-09-13 1:28:37,0 days 00:00:36.633000
1,33074653,33075045,53967874,0,1,0,1,2015-10-12 7:29:21,2015-10-12 7:18:13,0 days 00:11:08.433000
11,33114287,33114312,54042953,0,1,0,1,2015-10-13 23:40:28,2015-10-13 23:38:40,0 days 00:01:48.427000
21,33191502,33191611,54189263,0,1,1,0,2015-10-17 21:45:38,2015-10-17 21:25:11,0 days 00:20:27.143000
12,33767633,33767703,55306233,0,1,0,3,2015-11-17 23:56:41,2015-11-17 23:48:54,0 days 00:07:46.840000
5,35004578,35004710,57737889,0,1,1,1,2016-01-26 1:07:20,2016-01-26 0:27:12,0 days 00:40:07.990000
17,35281335,35281393,58274383,0,1,0,3,2016-02-09 0:03:30,2016-02-08 23:44:36,0 days 00:18:54.280000
16,35931918,35932143,59521651,0,1,1,1,2016-03-11 4:24:45,2016-03-11 4:21:26,0 days 00:03:18.970000
16,36269233,36269980,60169483,0,1,1,0,2016-03-29 4:31:42,2016-03-28 21:09:17,0 days 07:22:25.297000
2,36486503,36486897,60583622,0,1,1,1,2016-04-07 21:28:13,2016-04-07 21:05:50,0 days 00:22:23.357000
10,12707165,36515285,68762334,0,0,0,53,2017-10-24 22:31:05,2016-11-23 16:08:29,335 days 06:22:36.143000
19,37020855,37021146,61593291,0,1,1,0,2016-05-04 9:10:35,2016-05-04 7:35:28,0 days 01:35:06.850000
14,37066385,37066827,61679573,0,1,1,1,2016-05-06 7:50:41,2016-05-06 7:49:19,0 days 00:01:21.673000
19,37339514,37339594,62196425,0,1,1,0,2016-05-20 6:53:03,2016-05-20 6:45:13,0 days 00:07:50.243000
14,37422686,37424720,62382661,0,1,1,2,2016-05-25 20:11:36,2016-05-25 14:26:05,0 days 05:45:31.113000
13,37695834,37697179,62880586,0,1,0,2,2016-06-08 13:09:23,2016-06-08 13:03:31,0 days 00:05:52.100000
6,37761947,37762134,62993102,0,1,0,2,2016-06-11 10:45:15,2016-06-11 9:42:05,0 days 01:03:10.350000
1,37769689,37769932,63016127,0,1,1,0,2016-06-12 15:21:07,2016-06-12 12:35:38,0 days 02:45:29.167000
14,37983508,37983687,63493055,1,1,0,0,2016-07-05 8:31:08,2016-06-25 7:49:17,10 days 00:41:50.537000
8,37991181,37992391,63429469,0,1,0,3,2016-06-23 13:26:51,2016-06-23 13:24:31,0 days 00:02:20.037000
5,38024805,38024945,63509257,0,1,1,0,2016-06-26 2:07:51,2016-06-26 2:07:03,0 days 00:00:48.420000
2,38037247,38037269,63514304,0,1,1,4,2016-06-26 10:00:08,2016-06-26 9:58:36,0 days 00:01:32.050000
16,38584315,38587221,64568698,0,1,1,0,2016-07-26 12:57:24,2016-07-26 12:45:41,0 days 00:11:42.527000
19,38699156,38699205,64776227,0,1,0,5,2016-08-01 12:44:11,2016-08-01 12:43:56,0 days 00:00:15.270000
21,38788440,38799044,64991939,0,1,1,1,2016-08-07 14:29:23,2016-08-07 8:12:13,0 days 06:17:10.317000
21,38931232,38931882,65221976,1,0,1,1,2016-08-14 18:54:40,2016-08-13 13:18:44,1 days 05:35:56.207000
17,22468421,39167699,65678994,0,1,0,1,2016-08-26 14:21:40,2016-08-26 14:11:29,0 days 00:10:11.360000
17,13678387,39220959,65807821,0,1,0,7,2016-08-30 19:18:09,2016-08-30 19:14:31,0 days 00:03:38.110000
17,39281829,39281965,65898482,0,1,0,2,2016-09-02 18:14:58,2016-09-01 22:56:31,0 days 19:18:26.643000
21,39569205,39569666,66450111,0,1,1,0,2016-09-19 10:56:40,2016-09-19 9:51:29,0 days 01:05:11.103000
19,39789254,39796059,66939268,0,1,1,1,2016-10-03 17:24:57,2016-10-03 4:31:50,0 days 12:53:07.367000
2,40070960,40071699,67417220,0,1,1,1,2016-10-16 15:33:15,2016-10-16 15:24:37,0 days 00:08:38.373000
16,40164555,40164633,67598718,0,1,1,3,2016-10-20 21:42:44,2016-10-20 21:38:03,0 days 00:04:40.797000
21,40574895,40574908,68385861,0,1,1,1,2016-11-13 15:20:40,2016-11-13 15:01:48,0 days 00:18:51.720000
2,41083112,41083139,69372273,0,1,1,1,2016-12-11 5:45:31,2016-12-11 5:17:50,0 days 00:27:41.103000
16,41609404,41609515,70424296,0,1,1,1,2017-01-12 11:11:48,2017-01-12 11:04:12,0 days 00:07:36.163000
21,41761509,41761656,70718615,0,1,1,0,2017-01-20 13:03:36,2017-01-20 12:23:47,0 days 00:39:49.040000
2,41770048,41770767,70733012,0,1,1,0,2017-01-20 19:19:07,2017-01-20 19:13:35,0 days 00:05:31.993000
19,42464467,42464496,72070940,0,1,1,1,2017-02-26 4:01:18,2017-02-26 3:55:07,0 days 00:06:10.927000
2,42469652,42469760,72080715,0,1,1,2,2017-02-26 14:58:10,2017-02-26 14:54:24,0 days 00:03:46.457000
17,42525029,42525241,72186513,0,1,0,2,2017-03-01 7:05:27,2017-03-01 7:04:38,0 days 00:00:48.737000
2,42721910,42722091,72564738,0,1,1,0,2017-03-10 16:09:11,2017-03-10 15:51:59,0 days 00:17:12.117000
16,42842519,42842593,72794212,0,1,0,2,2017-03-16 18:59:42,2017-03-16 18:57:56,0 days 00:01:45.817000
2,43098746,43100605,73283139,0,1,1,2,2017-03-29 19:18:49,2017-03-29 17:53:53,0 days 01:24:55.533000
19,43360848,43361112,73784365,0,1,0,0,2017-04-12 5:52:41,2017-04-12 5:44:22,0 days 00:08:18.750000
16,43642112,43642366,74334311,0,1,1,1,2017-04-26 19:34:17,2017-04-26 19:32:11,0 days 00:02:06.500000
19,43803617,43835126,74724229,0,1,1,1,2017-05-08 10:06:58,2017-05-08 9:32:48,0 days 00:34:10.140000
21,43874289,43875064,74785525,0,1,1,1,2017-05-09 16:42:30,2017-05-09 16:32:58,0 days 00:09:31.847000
2,44363870,44364052,75729914,0,1,1,0,2017-06-05 8:12:49,2017-06-05 8:00:08,0 days 00:12:41.043000
6,44459747,44460065,75917589,0,1,0,0,2017-06-09 14:54:15,2017-06-09 14:38:47,0 days 00:15:27.693000
8,45237397,45237444,77440521,0,1,0,1,2017-07-21 12:18:55,2017-07-21 12:16:47,0 days 00:02:08.007000
22,46656117,46675245,80299685,0,1,1,8,2017-10-10 23:55:57,2017-10-10 20:45:34,0 days 03:10:23.017000
13,46770512,46770584,80486473,0,1,0,0,2017-10-16 12:42:32,2017-10-16 12:41:50,0 days 00:00:41.503000
16,46911113,46911175,80769518,0,1,1,3,2017-10-24 13:11:22,2017-10-24 13:05:28,0 days 00:05:53.847000
2,47415182,47415643,81789368,0,1,1,0,2017-11-22 10:55:23,2017-11-21 16:17:38,0 days 18:37:45.117000
17,47845583,47845637,82655471,0,1,0,1,2017-12-16 12:39:10,2017-12-16 12:35:10,0 days 00:04:00.380000
16,48130693,48130789,83238635,0,1,1,0,2018-01-06 19:29:28,2018-01-06 19:10:42,0 days 00:18:46.123000
16,48390791,48391112,83793464,0,1,1,2,2018-01-23 18:02:32,2018-01-23 13:17:09,0 days 04:45:23.477000
16,48608186,48608229,84212765,0,1,1,-1,2018-02-04 12:56:50,2018-02-04 12:55:56,0 days 00:00:53.907000
14,49060563,49060906,85127208,0,1,1,1,2018-03-02 2:06:23,2018-03-02 0:50:13,0 days 01:16:10.277000
6,49610104,49611325,86236031,0,1,0,2,2018-04-02 16:24:16,2018-04-02 16:15:48,0 days 00:08:28.373000
22,49864681,49876892,86857405,0,1,1,1,2018-04-19 14:07:55,2018-04-19 12:19:33,0 days 01:48:21.903000
2,50084491,50085689,87208642,0,1,1,0,2018-04-30 8:13:29,2018-04-30 7:58:09,0 days 00:15:20.183000
19,50107778,50107889,87233250,0,1,1,0,2018-04-30 22:15:36,2018-04-30 20:48:04,0 days 01:27:32.443000
1,50416807,50416883,87849728,0,1,1,0,2018-05-18 21:05:54,2018-05-18 18:12:34,0 days 02:53:20.340000
19,50532177,50532363,88076721,0,1,1,1,2018-05-25 15:24:34,2018-05-25 15:21:54,0 days 00:02:40.213000
2,50942523,50942905,88883937,0,1,1,1,2018-06-20 8:08:36,2018-06-20 8:05:50,0 days 00:02:45.930000
16,51656971,51657170,90281082,0,1,1,1,2018-08-03 18:09:05,2018-08-02 16:57:50,1 days 01:11:14.883000
21,52097994,52098233,91147005,0,1,1,1,2018-08-30 13:36:52,2018-08-30 13:31:15,0 days 00:05:36.783000
2,52171834,52172471,91295795,0,1,1,3,2018-09-04 19:25:45,2018-09-04 19:07:17,0 days 00:18:27.737000
2,52324244,52324512,91596126,0,1,1,0,2018-09-14 9:38:23,2018-09-14 3:26:46,0 days 06:11:36.990000
17,52517486,52517618,91975332,0,1,0,3,2018-09-26 12:37:54,2018-09-26 12:37:27,0 days 00:00:27.307000
11,52524112,52524114,92096289,0,1,0,341,2018-10-07 12:01:26,2018-09-30 17:52:19,6 days 18:09:07.003000
14,52878956,52879125,92671996,0,1,1,0,2018-10-18 17:18:28,2018-10-18 17:17:03,0 days 00:01:25.347000
2,53174596,53175054,93240901,0,1,1,0,2018-11-07 14:13:28,2018-11-06 15:59:00,0 days 22:14:27.540000
8,53215968,53216022,93319961,0,1,0,1,2018-11-08 21:08:48,2018-11-08 21:06:38,0 days 00:02:10.227000
17,53692697,53692842,94241279,0,1,0,1,2018-12-09 16:00:04,2018-12-09 13:41:29,0 days 02:18:34.917000
21,53707360,53708081,94270869,0,1,1,0,2018-12-10 14:59:25,2018-12-10 14:55:46,0 days 00:03:39.213000
21,53823174,53830302,94512943,0,1,1,0,2018-12-18 13:39:58,2018-12-18 11:49:59,0 days 01:49:58.597000
10,53852252,53852343,94560695,0,1,0,0,2018-12-19 21:28:08,2018-12-19 17:32:36,0 days 03:55:31.677000
9,53927656,53927692,94696994,0,1,1,1,2018-12-26 6:00:40,2018-12-26 5:44:25,0 days 00:16:14.660000
6,54615895,54615947,96040685,0,1,0,2,2019-02-11 19:37:04,2019-02-11 4:53:36,0 days 14:43:27.683000
16,55879541,55879567,98418128,0,1,1,0,2019-04-27 10:44:46,2019-04-27 10:42:54,0 days 00:01:52.490000

==> data/Javascript-199pairs.csv <==
Assigned Category,QuestionId,AnswerId,CommentId,Commenter/Editor Same,Answerer/Editory Same,Questioner/Commenter Same,Answer Score,Edit Date,Comment Date,Response Time
8,7477,7875,9548003,0,0,0,38,2011-12-01 14:13:53,2011-10-20 7:18:36,42 days 06:55:16.550000
14,2550052,2550109,2552784,0,1,1,0,2010-03-31 8:43:17,2010-03-31 6:47:29,0 days 01:55:48.117000
16,2856076,2861345,2908551,0,1,1,3,2010-05-19 14:37:56,2010-05-19 8:27:15,0 days 06:10:41.267000
19,2931102,2931250,2985133,0,1,1,5,2010-05-28 20:33:09,2010-05-28 18:11:55,0 days 02:21:13.690000
6,3180596,3180655,3275190,0,1,0,4,2010-07-05 16:38:04,2010-07-05 16:33:44,0 days 00:04:19.807000
22,3517912,3517919,3678442,0,1,1,7,2010-08-19 0:55:48,2010-08-19 0:50:39,0 days 00:05:08.753000
22,3998741,3998810,4283587,0,1,1,0,2010-10-22 21:04:47,2010-10-22 18:09:20,0 days 02:55:26.987000
14,4002501,4002998,4288191,0,1,0,0,2010-10-23 8:21:29,2010-10-23 8:15:03,0 days 00:06:26.143000
8,4067469,4067488,19131137,0,0,0,798,2013-02-25 2:27:51,2012-12-14 23:05:56,72 days 03:21:54.857000
16,4812388,4812456,5335620,0,0,0,1,2011-01-27 3:39:24,2011-01-27 3:36:28,0 days 00:02:55.570000
6,4906976,4908270,57927482,0,0,0,95,2018-08-07 5:07:14,2016-01-30 15:05:50,919 days 14:01:23.950000
9,4942057,4942094,5511031,0,1,0,0,2011-02-09 7:04:58,2011-02-09 7:02:21,0 days 00:02:36.847000
16,5079601,5080082,5691210,0,1,1,1,2011-02-22 16:41:57,2011-02-22 15:45:00,0 days 00:56:56.727000
11,1397329,5298684,12309009,0,1,0,529,2012-03-13 17:32:00,2012-03-13 15:56:44,0 days 01:35:16.037000
9,5586857,5586896,13740923,0,1,0,5,2012-05-15 17:58:01,2012-05-15 17:54:04,0 days 00:03:56.900000
10,5616571,5616616,6399283,0,1,1,1,2011-04-11 5:30:10,2011-04-11 5:23:41,0 days 00:06:28.980000
6,5629684,5629730,24864472,0,1,0,459,2016-08-22 7:15:25,2013-06-18 15:29:23,1160 days 15:46:02.237000
19,6722204,6722434,7961877,0,1,1,2,2011-07-17 7:56:20,2011-07-17 7:47:49,0 days 00:08:31.060000
19,7077105,7078376,8473314,0,1,1,0,2011-08-17 7:36:53,2011-08-16 14:41:51,0 days 16:55:01.613000
21,6172249,7544391,9146669,0,1,1,3,2014-06-23 23:42:25,2011-09-25 18:36:22,1002 days 05:06:02.653000
19,7936226,7936715,9699683,0,1,1,2,2011-10-29 17:53:39,2011-10-29 11:20:22,0 days 06:33:17.077000
21,8525199,8525234,10557256,0,1,1,1,2011-12-15 19:14:13,2011-12-15 19:09:46,0 days 00:04:26.560000
16,8832589,8832616,11027815,0,1,1,8,2012-01-12 11:34:05,2012-01-12 9:34:50,0 days 01:59:14.820000
2,2647086,9097307,30087311,0,1,0,27,2013-11-26 14:41:28,2013-11-24 22:06:57,1 days 16:34:31.040000
21,9842407,9842690,12543562,0,1,0,0,2012-03-23 16:45:55,2012-03-23 16:18:22,0 days 00:27:32.943000
16,9946300,9946432,12700315,0,1,1,1,2012-03-30 16:28:30,2012-03-30 16:04:07,0 days 00:24:23.240000
22,9967799,9967906,12733667,0,1,1,2,2012-04-01 20:44:30,2012-04-01 20:28:10,0 days 00:16:19.697000
16,9927999,10002834,12787357,0,1,1,2,2012-04-04 10:58:58,2012-04-04 0:08:23,0 days 10:50:34.527000
2,10059810,10059880,12874201,0,1,1,1,2012-04-08 12:49:22,2012-04-08 2:17:28,0 days 10:31:54.160000
2,10261775,10261872,13194159,0,1,1,1,2012-04-21 19:23:45,2012-04-21 18:49:09,0 days 00:34:36.260000
9,10270428,10270638,13257160,1,0,1,1,2012-04-25 1:42:23,2012-04-24 15:52:11,0 days 09:50:11.763000
16,10457118,10457243,13504419,0,1,1,0,2012-05-04 23:29:38,2012-05-04 23:20:13,0 days 00:09:25.463000
5,10575347,10575359,13692969,0,1,0,5,2012-05-13 21:30:51,2012-05-13 21:28:11,0 days 00:02:39.853000
2,11095179,11100438,14664721,0,1,0,129,2012-06-24 14:42:11,2012-06-24 12:09:43,0 days 02:32:27.527000
21,11261855,11261905,14804270,0,1,1,0,2012-06-29 12:42:18,2012-06-29 12:39:14,0 days 00:03:03.757000
9,11266990,11267066,14817430,0,1,0,0,2012-07-09 17:28:44,2012-06-29 21:58:37,9 days 19:30:06.933000
9,11530511,11530571,15243113,0,1,0,2,2012-07-17 21:48:06,2012-07-17 20:44:45,0 days 01:03:21.427000
16,12011867,12011946,16025828,0,1,1,0,2012-08-17 23:42:55,2012-08-17 19:58:32,0 days 03:44:23.043000
19,12049679,12049735,16094157,0,1,1,0,2012-08-22 7:19:23,2012-08-21 10:41:14,0 days 20:38:08.530000
13,12285566,12285644,16478733,0,1,0,0,2012-09-05 16:24:09,2012-09-05 16:24:07,0 days 00:00:02.463000
14,12654612,12654621,17070810,0,1,0,11,2012-09-29 17:12:23,2012-09-29 17:11:48,0 days 00:00:34.800000
19,12671584,12671601,17099349,0,1,1,3,2012-10-01 11:04:19,2012-10-01 10:41:10,0 days 00:23:09.200000
1,12926560,12926968,17517709,0,1,0,1,2012-10-17 4:46:25,2012-10-17 4:28:22,0 days 00:18:03.390000
21,13146611,13146847,17883116,0,1,1,1,2012-10-30 20:23:13,2012-10-30 20:11:47,0 days 00:11:25.873000
21,13822364,13823883,19022976,0,1,1,1,2012-12-11 16:42:23,2012-12-11 16:26:34,0 days 00:15:48.920000
18,13955226,13955260,19247887,0,1,0,18,2012-12-19 15:14:21,2012-12-19 15:13:06,0 days 00:01:15.200000
19,14148150,14148205,19595091,0,1,0,0,2013-01-03 22:47:06,2013-01-03 22:24:55,0 days 00:22:10.643000
11,14385214,14385245,20009399,0,1,0,2,2013-01-17 18:25:12,2013-01-17 18:01:27,0 days 00:23:44.633000
5,14531515,14534000,20277989,0,1,1,4,2013-01-26 17:25:59,2013-01-26 17:03:33,0 days 00:22:25.877000
19,15795485,15795612,22460760,0,1,1,0,2013-04-03 19:51:03,2013-04-03 19:10:52,0 days 00:40:10.693000
14,15830567,15831048,22522250,0,1,1,1,2013-04-05 10:15:07,2013-04-05 10:08:56,0 days 00:06:10.620000
10,16184621,16184706,23137632,0,1,0,3,2013-04-24 7:45:07,2013-04-24 6:42:32,0 days 01:02:34.770000
10,16222786,16223058,23203204,0,1,0,0,2013-04-25 19:32:55,2013-04-25 19:28:57,0 days 00:03:57.750000
6,16384295,16384427,23482627,0,1,0,2,2013-05-05 12:54:13,2013-05-05 12:27:41,0 days 00:26:31.783000
13,16578150,16578216,23823278,0,1,0,2,2013-05-16 3:07:09,2013-05-16 2:56:37,0 days 00:10:31.677000
13,16952536,16952627,24480719,0,1,0,3,2013-06-06 2:19:45,2013-06-06 2:13:39,0 days 00:06:05.847000
21,17387935,17387979,25242508,0,1,1,0,2013-06-30 7:14:03,2013-06-30 7:00:07,0 days 00:13:56.467000
15,17422215,17422278,25303047,0,1,0,3,2013-07-02 10:22:23,2013-07-02 9:46:12,0 days 00:36:11.317000
22,17439306,17439663,25339630,0,1,1,1,2013-07-03 9:16:22,2013-07-03 8:22:20,0 days 00:54:01.573000
17,17627300,17627312,25663773,0,1,0,1,2013-07-13 9:07:47,2013-07-13 5:40:51,0 days 03:26:55.640000
16,17682696,17683493,25762566,1,0,1,1,2013-07-16 17:58:58,2013-07-16 17:49:36,0 days 00:09:22.367000
9,18227087,18228270,64493188,0,1,0,7,2016-07-25 7:32:04,2016-07-24 10:52:19,0 days 20:39:44.630000
6,18434379,18434444,27085295,0,1,0,0,2013-08-25 22:52:47,2013-08-25 22:49:52,0 days 00:02:55.033000
13,18787355,18787645,85429872,0,1,1,0,2019-03-23 22:27:37,2018-03-10 18:45:09,378 days 03:42:27.980000
16,18874080,18874276,27853989,0,1,1,0,2013-09-18 14:23:41,2013-09-18 14:03:39,0 days 00:20:02.133000
10,20140113,20140362,30016657,0,1,1,2,2013-11-22 8:58:44,2013-11-22 8:42:44,0 days 00:15:59.757000
2,20331628,20331727,30368248,0,1,1,0,2013-12-04 15:56:41,2013-12-03 7:17:42,1 days 08:38:59.357000
2,20617820,20617878,30856025,0,1,1,3,2013-12-16 18:29:42,2013-12-16 18:20:02,0 days 00:09:39.963000
21,20938989,20939017,31445093,0,1,0,3,2014-01-05 20:58:44,2014-01-05 20:54:49,0 days 00:03:54.603000
10,21173386,21173555,31876099,0,1,0,1,2014-01-16 22:24:05,2014-01-16 21:53:27,0 days 00:30:38.370000
2,21415695,21415825,32353407,0,1,1,2,2014-01-29 20:41:38,2014-01-29 20:32:12,0 days 00:09:26.413000
21,21528049,21528143,32506275,0,1,1,0,2014-02-03 13:25:49,2014-02-03 13:18:34,0 days 00:07:15.323000
21,22532011,22542942,34321732,0,1,1,2,2014-03-21 21:12:24,2014-03-21 5:32:31,0 days 15:39:52.847000
17,22623756,22623957,34452492,0,1,0,0,2014-03-25 1:46:55,2014-03-25 1:44:35,0 days 00:02:19.640000
2,22668596,22682946,34562045,0,1,1,0,2014-03-27 15:13:02,2014-03-27 11:34:56,0 days 03:38:05.970000
14,22976425,22977338,35093269,0,1,1,0,2014-04-10 13:56:09,2014-04-10 6:58:31,0 days 06:57:38.250000
16,23656427,23656966,36340213,0,1,1,0,2014-05-15 13:15:57,2014-05-14 15:34:52,0 days 21:41:05.400000
9,23679550,23679600,36379880,0,1,1,1,2014-05-15 13:31:08,2014-05-15 13:28:31,0 days 00:02:36.903000
19,23959476,23986040,36962994,0,1,1,10,2014-06-02 5:11:11,2014-06-02 4:30:36,0 days 00:40:34.993000
9,24403011,24403148,37748906,0,1,0,0,2014-06-25 8:27:20,2014-06-25 8:17:18,0 days 00:10:01.820000
17,24710503,24964658,70200461,0,0,0,401,2017-06-15 14:49:55,2017-01-06 0:41:58,160 days 14:07:57.290000
17,25263723,25265847,39369280,0,1,0,1,2014-08-12 14:18:50,2014-08-12 14:09:44,0 days 00:09:05.963000
1,25566157,25566304,39927477,0,1,1,0,2014-08-29 11:35:46,2014-08-29 11:14:24,0 days 00:21:21.820000
21,26051814,26051940,40812839,0,1,1,0,2014-09-26 4:35:55,2014-09-26 4:21:41,0 days 00:14:14.067000
10,26358934,26359016,41376603,0,1,0,3,2014-10-14 11:06:10,2014-10-14 11:04:49,0 days 00:01:20.507000
8,9407892,26410127,51013430,0,1,0,25,2015-11-24 17:24:27,2015-07-20 20:51:11,126 days 20:33:15.790000
8,26954244,26954938,42459373,0,1,0,2,2014-11-16 20:05:47,2014-11-16 18:33:50,0 days 01:31:57.050000
11,27048723,27048844,42615384,0,1,0,1,2014-11-20 20:29:58,2014-11-20 20:26:20,0 days 00:03:38.357000
9,27394564,27396031,43239183,1,0,1,1,2014-12-10 9:10:32,2014-12-10 8:39:42,0 days 00:30:49.997000
16,26631511,27692016,85390443,0,0,0,13,2018-03-18 15:48:14,2018-03-09 11:36:43,9 days 04:11:31.497000
22,27823283,27823315,44052617,0,1,1,2,2015-01-07 16:05:09,2015-01-07 16:00:16,0 days 00:04:53.047000
21,28575137,28575337,45460142,0,1,1,0,2015-02-18 3:34:31,2015-02-18 3:28:45,0 days 00:05:46.147000
5,28864324,28880306,46105069,0,1,1,2,2015-03-08 11:17:34,2015-03-08 7:58:13,0 days 03:19:21.173000
1,29139300,29139345,46504247,0,1,1,2,2015-03-19 9:33:30,2015-03-19 8:49:40,0 days 00:43:50.263000
14,29411476,29411594,47000069,0,1,1,0,2015-04-02 14:14:03,2015-04-02 13:05:12,0 days 01:08:50.640000
19,29668792,29668832,47476044,0,1,0,1,2015-04-16 8:36:46,2015-04-16 8:07:55,0 days 00:28:50.770000
19,29790325,29790728,47711327,0,1,1,1,2015-04-22 8:30:08,2015-04-22 8:02:05,0 days 00:28:02.760000
9,29817936,29818178,47763215,0,1,1,2,2015-04-23 9:39:13,2015-04-23 8:47:53,0 days 00:51:20.410000
2,29822183,29822318,47770920,0,1,0,0,2015-04-23 12:02:55,2015-04-23 11:42:23,0 days 00:20:32.167000
18,29841867,29842091,47810318,0,1,0,0,2015-04-24 8:17:57,2015-04-24 8:14:45,0 days 00:03:12.220000
15,30224652,30224730,48553507,0,1,1,1,2015-05-13 20:47:35,2015-05-13 20:44:55,0 days 00:02:40.057000
11,30416431,30416453,48919003,0,1,1,1,2015-05-23 19:07:19,2015-05-23 19:00:22,0 days 00:06:56.727000
2,30477653,30477785,49035027,0,1,1,1,2015-05-27 9:14:10,2015-05-27 9:11:32,0 days 00:02:37.953000
8,13405129,30832210,65608496,0,1,0,189,2016-08-25 5:40:25,2016-08-24 19:28:46,0 days 10:11:39.240000
2,30840334,30840682,49729890,0,1,1,1,2015-06-15 10:55:31,2015-06-15 10:50:02,0 days 00:05:28.847000
16,30961117,30961176,49954958,0,1,0,0,2015-06-21 4:50:33,2015-06-21 4:43:39,0 days 00:06:54.493000
17,31126560,31126573,50265637,0,1,0,1,2015-06-29 22:29:39,2015-06-29 22:29:02,0 days 00:00:37.023000
17,31569718,31570036,51095005,0,1,0,3,2015-07-22 17:30:49,2015-07-22 17:28:54,0 days 00:01:54.837000
21,31786354,31786814,51503493,0,1,1,1,2015-08-06 11:06:18,2015-08-03 12:41:02,2 days 22:25:16.037000
22,31962510,31962949,51834752,0,1,1,2,2015-08-12 13:46:39,2015-08-12 11:23:43,0 days 02:22:55.820000
10,32170159,32170233,52227091,0,1,0,6,2015-08-23 18:52:01,2015-08-23 18:50:13,0 days 00:01:48.240000
22,32446004,32446063,52755794,0,1,1,1,2015-09-07 21:21:12,2015-09-07 21:20:21,0 days 00:00:50.513000
16,32452403,32452510,52767698,0,1,1,1,2015-09-08 8:56:47,2015-09-08 8:16:57,0 days 00:39:50.390000
10,32522361,32522692,52904513,0,1,0,1,2015-09-11 12:26:14,2015-09-11 12:25:43,0 days 00:00:30.817000
21,33084416,33098354,54023374,0,1,1,0,2015-10-13 13:46:27,2015-10-13 13:42:05,0 days 00:04:21.773000
14,33175989,33176109,54159841,0,1,1,0,2015-10-16 17:30:58,2015-10-16 17:30:21,0 days 00:00:36.640000
19,33506047,33506602,54796798,0,1,1,2,2015-11-03 19:04:25,2015-11-03 18:41:21,0 days 00:23:03.833000
11,33720405,33721002,55213997,0,0,0,27,2017-04-11 10:17:35,2015-11-15 16:46:46,512 days 17:30:49.067000
11,34112738,34112810,55975741,0,1,0,1,2015-12-06 1:38:52,2015-12-06 1:28:05,0 days 00:10:47.457000
17,34574335,34574477,56894128,0,1,0,1,2016-01-03 8:54:08,2016-01-03 8:40:15,0 days 00:13:53.440000
19,35874146,35876280,59535555,0,1,1,1,2016-03-11 14:31:03,2016-03-11 12:01:55,0 days 02:29:07.870000
19,37011991,37012089,61576471,0,1,1,1,2016-05-03 19:12:46,2016-05-03 18:55:06,0 days 00:17:40.317000
16,37278000,37278168,62086628,0,1,1,0,2016-05-17 15:56:18,2016-05-17 15:38:36,0 days 00:17:42.313000
17,30452263,37417004,67424774,0,0,0,170,2019-04-11 2:18:13,2016-10-16 21:44:38,906 days 04:33:35.330000
19,37640781,37641990,62768555,0,1,1,0,2016-06-06 20:10:55,2016-06-05 16:49:34,1 days 03:21:20.593000
19,37775535,37776174,63021756,0,1,1,1,2016-06-12 18:15:12,2016-06-12 17:29:59,0 days 00:45:12.603000
14,37881391,37882195,63242210,0,1,1,0,2016-06-18 17:42:35,2016-06-18 6:51:01,0 days 10:51:33.620000
1,37901467,37901571,63256194,0,1,1,0,2016-06-18 21:19:33,2016-06-18 21:11:56,0 days 00:07:37
2,38233849,38236739,63895939,0,1,1,1,2016-07-07 6:00:47,2016-07-07 4:05:58,0 days 01:54:49.370000
17,38257116,38257253,63935674,0,1,0,-1,2016-07-08 1:02:44,2016-07-08 0:49:19,0 days 00:13:25.320000
9,38326900,38327251,64069118,0,1,0,1,2016-07-12 11:19:20,2016-07-12 11:18:32,0 days 00:00:48.130000
22,38420786,38421028,64260325,1,0,1,3,2016-07-18 5:17:30,2016-07-17 23:20:23,0 days 05:57:07.317000
1,38567863,38567994,64525665,0,1,1,4,2016-07-25 12:44:43,2016-07-25 12:39:10,0 days 00:05:33.357000
22,38651158,38651536,64685358,0,1,1,0,2016-07-29 6:29:19,2016-07-29 6:20:24,0 days 00:08:54.960000
19,38655250,38655787,64706998,0,1,0,0,2016-07-30 23:05:04,2016-07-29 16:00:30,1 days 07:04:34.440000
19,38656845,38656920,64695105,0,1,1,0,2016-07-29 11:17:25,2016-07-29 10:54:00,0 days 00:23:25.460000
16,38934086,38934148,65224826,0,1,1,2,2016-08-13 16:11:55,2016-08-13 15:58:50,0 days 00:13:05.150000
1,39545648,39545710,66404120,0,1,1,0,2016-09-17 10:50:15,2016-09-17 10:38:50,0 days 00:11:24.763000
10,39598961,39599651,66508392,0,1,1,0,2016-09-21 17:43:55,2016-09-20 17:07:52,1 days 00:36:03.490000
22,39848132,39848966,66987124,0,1,1,17,2016-10-04 17:26:53,2016-10-04 10:08:23,0 days 07:18:29.790000
9,40539349,40539440,68318154,0,1,1,2,2016-11-11 0:42:28,2016-11-11 0:36:59,0 days 00:05:29.210000
21,40813472,40813524,68847519,0,1,1,1,2016-11-26 0:08:31,2016-11-26 0:07:37,0 days 00:00:53.513000
22,40825354,40825464,68870146,0,1,1,0,2016-11-27 4:55:10,2016-11-27 4:53:44,0 days 00:01:25.937000
1,40963370,40963516,69138217,0,1,1,0,2016-12-05 9:37:11,2016-12-04 22:22:04,0 days 11:15:07.220000
22,41062907,41063137,69478780,0,1,1,0,2016-12-14 10:58:14,2016-12-14 8:21:15,0 days 02:36:58.553000
5,41114327,41114471,69433784,0,1,1,2,2016-12-13 6:30:55,2016-12-13 6:23:41,0 days 00:07:13.650000
11,41115367,41115444,69435138,0,1,0,2,2016-12-13 7:25:25,2016-12-13 7:21:14,0 days 00:04:11.333000
17,41117799,41118285,69441411,0,1,0,22,2016-12-13 11:12:18,2016-12-13 10:30:00,0 days 00:42:17.770000
22,41737522,41737893,70669549,0,1,1,1,2017-01-19 10:57:07,2017-01-19 9:29:19,0 days 01:27:47.797000
16,41809523,41809552,70808137,0,1,1,2,2017-01-23 16:08:40,2017-01-23 15:40:44,0 days 00:27:56.417000
19,42246180,42253098,71664663,0,1,1,0,2017-02-16 9:00:34,2017-02-15 15:28:42,0 days 17:31:52.153000
6,523266,42316411,83551724,0,1,0,10,2018-01-27 17:45:00,2018-01-16 14:49:29,11 days 02:55:31.463000
16,42754027,42754141,72624574,0,1,0,0,2017-03-12 22:52:44,2017-03-12 22:51:34,0 days 00:01:09.703000
5,42785815,42786417,72693282,0,1,1,3,2017-03-14 17:12:14,2017-03-14 15:01:19,0 days 02:10:55.373000
19,43190339,43190378,73454118,0,1,1,2,2017-04-03 17:16:56,2017-04-03 17:16:46,0 days 00:00:09.517000
16,43301392,43301459,73669883,0,1,1,2,2017-04-09 3:19:28,2017-04-09 2:05:23,0 days 01:14:04.753000
19,43352411,43352765,73768827,0,1,1,0,2017-04-11 17:45:27,2017-04-11 17:44:56,0 days 00:00:31.100000
2,44058948,44059065,75143785,0,1,1,0,2017-05-19 0:01:56,2017-05-18 23:48:30,0 days 00:13:26.280000
5,44120481,44121640,75262994,1,1,0,0,2017-05-22 20:59:30,2017-05-22 20:45:07,0 days 00:14:22.827000
21,44231918,44231990,75474030,0,1,1,2,2017-05-28 21:32:45,2017-05-28 21:10:09,0 days 00:22:36.290000
21,44234481,44235081,75484427,0,1,1,0,2017-05-29 8:20:16,2017-05-29 8:02:56,0 days 00:17:19.750000
2,44245701,44245787,75500343,0,1,1,0,2017-05-29 15:35:42,2017-05-29 15:20:39,0 days 00:15:02.577000
11,44258159,44259757,75612623,0,1,1,3,2017-06-01 11:36:01,2017-06-01 9:31:08,0 days 02:04:52.673000
2,44282359,44282517,75571579,0,1,0,0,2017-05-31 10:42:02,2017-05-31 10:41:07,0 days 00:00:54.903000
21,44438964,44439069,75877523,0,1,1,0,2017-06-08 15:51:34,2017-06-08 15:33:48,0 days 00:17:45.923000
16,44470903,44470955,75937786,0,1,1,1,2017-06-10 8:12:27,2017-06-10 8:08:23,0 days 00:04:04.443000
16,44786962,44787113,76559555,0,1,1,3,2017-06-27 20:48:11,2017-06-27 20:34:57,0 days 00:13:13.600000
16,45075552,45075646,77124063,0,1,1,2,2017-07-13 9:02:05,2017-07-13 8:51:23,0 days 00:10:42.410000
16,45218566,45218864,77417895,0,1,1,1,2017-07-20 22:35:54,2017-07-20 21:53:23,0 days 00:42:30.670000
17,45378892,45379089,77719664,0,1,0,0,2017-07-28 17:21:51,2017-07-28 17:18:40,0 days 00:03:11.467000
15,45473845,45473920,77908589,0,1,1,2,2017-08-03 2:49:58,2017-08-03 2:44:58,0 days 00:05:00.393000
16,45542103,45542574,78045464,0,1,1,0,2017-08-07 9:38:18,2017-08-07 8:51:58,0 days 00:46:19.740000
18,46025347,46025406,79010429,0,1,0,1,2017-09-03 16:53:25,2017-09-03 16:31:49,0 days 00:21:35.523000
15,46716759,46716815,80380001,0,1,0,1,2017-10-12 18:51:30,2017-10-12 18:48:59,0 days 00:02:30.553000
17,47052929,47053092,81053426,0,1,0,0,2017-11-01 13:09:31,2017-11-01 10:58:05,0 days 02:11:25.643000
5,47368200,47368258,81689009,0,1,1,2,2017-11-18 16:35:07,2017-11-18 16:32:07,0 days 00:02:59.940000
19,47491821,47491940,81939255,0,1,1,1,2017-11-26 0:53:04,2017-11-26 0:51:01,0 days 00:02:03.427000
21,47554648,47667333,82298517,0,1,1,1,2017-12-06 9:23:07,2017-12-06 8:32:07,0 days 00:51:00.273000
5,48022735,48023108,83015774,0,1,1,1,2017-12-29 13:37:53,2017-12-29 13:27:47,0 days 00:10:06.343000
21,48475748,48484660,83967460,0,1,1,0,2018-01-28 14:29:04,2018-01-28 14:20:05,0 days 00:08:59.040000
16,48889892,48890016,84786014,0,1,1,0,2018-02-20 16:56:46,2018-02-20 16:55:55,0 days 00:00:50.597000
5,49102889,49103173,85211823,0,1,1,4,2018-03-05 4:17:17,2018-03-05 4:12:03,0 days 00:05:13.760000
2,49196431,49196573,85398566,0,1,1,0,2018-03-09 15:23:57,2018-03-09 15:19:49,0 days 00:04:08.110000
16,49272045,49272111,85548768,0,1,1,2,2018-03-14 9:31:43,2018-03-14 8:43:27,0 days 00:48:16.007000
10,49363855,49363980,85728344,0,1,0,0,2018-03-19 13:21:57,2018-03-19 13:21:52,0 days 00:00:04.653000
10,49571417,49572152,86152602,0,1,1,0,2018-03-30 15:28:59,2018-03-30 10:19:59,0 days 05:08:59.637000
21,50210228,50252930,87523887,0,1,1,3,2018-05-09 14:01:30,2018-05-09 12:25:23,0 days 01:36:06.517000
5,50396056,50396724,87810172,0,1,1,2,2018-05-17 17:29:37,2018-05-17 17:23:56,0 days 00:05:41.197000
21,50942250,50942446,88885702,0,1,1,0,2018-06-20 9:44:33,2018-06-20 8:57:45,0 days 00:46:48.220000
5,52240720,52241107,91431041,0,1,1,1,2018-09-09 4:10:33,2018-09-09 4:03:57,0 days 00:06:36.337000
9,52333359,52333556,91614453,0,1,0,0,2018-09-24 10:25:37,2018-09-14 14:11:42,9 days 20:13:54.550000
22,52453515,52454084,91851256,0,1,1,0,2018-09-22 11:18:40,2018-09-22 6:52:37,0 days 04:26:02.893000
22,53580130,53580299,94024096,0,1,1,1,2018-12-02 12:48:10,2018-12-02 12:43:11,0 days 00:04:58.837000
16,54384441,54384445,95582001,0,1,0,0,2019-01-27 3:20:09,2019-01-27 2:37:17,0 days 00:42:52.277000
10,54885043,54885331,96546311,1,0,1,-2,2019-02-26 15:19:49,2019-02-26 15:12:42,0 days 00:07:07.030000
16,55442673,55442755,97601553,0,0,1,2,2019-03-31 16:29:11,2019-03-31 16:26:04,0 days 00:03:06.663000
19,55553601,55553620,97819478,0,1,1,2,2019-04-07 18:23:43,2019-04-07 13:47:40,0 days 04:36:02.530000
5,55682807,55682960,98117613,0,1,1,0,2019-04-22 7:07:13,2019-04-17 1:42:59,5 days 05:24:13.617000
9,55687938,55688314,98059713,0,1,1,0,2019-04-15 11:57:25,2019-04-15 11:38:32,0 days 00:18:52.960000

==> data/PairAnswerScoreDist.csv <==
Language,QuestionId,AnswerId,AnswerScore
Java,1417190,1417254,7
Java,1760917,1804490,2
Java,1927789,1927840,81
Java,2061068,2061144,21
Java,2206378,2206432,315
Java,2632788,2632900,3
Java,3366281,3366318,-1
Java,4040604,4040641,2
Java,4217624,4218518,5
Java,5374311,5374336,910
Java,5553927,5553947,7
Java,6330260,6330456,491
Java,6545935,6545986,33
Java,3789886,6908115,45
Java,7890748,7891698,1
Java,10059435,10060390,1
Java,10150362,10150458,0
Java,10374544,10374564,4
Java,10547303,10547344,0
Java,11649343,11649404,3
Java,11935316,11935392,2
Java,11997041,12002701,2
Java,12586340,12586471,15
Java,13281197,13281256,31
Java,13479277,13479302,7
Java,13555700,13555705,4
Java,13773413,13773427,0
Java,14274357,14274978,0
Java,14498898,14499028,0
Java,14963306,15030050,1
Java,15801069,15801490,4
Java,15834182,15836989,1
Java,16346428,16346563,2
Java,17057120,17057187,2
Java,17318914,17319638,0
Java,17684265,17684324,2
Java,17761875,17761938,2
Java,17890464,17890507,0
Java,18442997,18443074,0
Java,18892168,18894906,0
Java,19004552,19006905,1
Java,19120171,19120443,3
Java,19760138,19760247,15
Java,20051125,20051167,2
Java,20522564,20522648,1
Java,20830382,20830515,2
Java,21397295,21397451,1
Java,21544716,21546112,1
Java,21562148,21563424,5
Java,21931259,22269254,1
Java,22452559,22453634,1
Java,22631993,22632211,0
Java,22729216,22729235,1
Java,22755177,22755610,0
Java,22801321,22801381,4
Java,22840170,22840483,26
Java,22879627,22879690,7
Java,23485477,23485518,1
Java,23596903,23596935,9
Java,24261149,24261239,0
Java,24374619,24374760,1
Java,24466277,24466679,4
Java,24695397,24711801,2
Java,25048852,25048956,1
Java,25212803,25213188,1
Java,25360131,25363478,1
Java,25478624,25478667,3
Java,25567041,25567294,6
Java,25569607,25570082,1
Java,26262806,26275516,1
Java,26464499,26464722,0
Java,26575215,26575292,3
Java,26743073,26743196,0
Java,26895319,26895625,0
Java,26945429,26996935,1
Java,27397114,27397256,1
Java,27598058,27598202,2
Java,28246106,28246170,1
Java,28567007,28567081,1
Java,29059257,29059351,1
Java,29590262,29590346,2
Java,30040053,30040186,2
Java,30865942,30866171,1
Java,30992488,30994088,1
Java,31391454,31392227,1
Java,31494106,31494182,0
Java,31545143,31545286,1
Java,32545087,32545385,0
Java,33074653,33075045,1
Java,33114287,33114312,1
Java,33767633,33767703,3
Java,35004578,35004710,1
Java,35281335,35281393,3
Java,35931918,35932143,1
Java,36269233,36269980,0
Java,12707165,36515285,53
Java,37020855,37021146,0
Java,37066385,37066827,1
Java,37339514,37339594,0
Java,37422686,37424720,2
Java,37695834,37697179,2
Java,37761947,37762134,2
Java,37769689,37769932,0
Java,37991181,37992391,3
Java,38024805,38024945,0
Java,38584315,38587221,0
Java,38699156,38699205,5
Java,38788440,38799044,1
Java,22468421,39167699,1
Java,13678387,39220959,7
Java,39281829,39281965,2
Java,39569205,39569666,0
Java,39789254,39796059,1
Java,40070960,40071699,1
Java,40164555,40164633,3
Java,41609404,41609515,1
Java,42464467,42464496,1
Java,42525029,42525241,2
Java,42721910,42722091,0
Java,42842519,42842593,2
Java,43360848,43361112,0
Java,43642112,43642366,1
Java,43803617,43835126,1
Java,44363870,44364052,0
Java,44459747,44460065,0
Java,45237397,45237444,1
Java,46656117,46675245,8
Java,46770512,46770584,0
Java,46911113,46911175,3
Java,47845583,47845637,1
Java,48130693,48130789,0
Java,48390791,48391112,2
Java,48608186,48608229,-1
Java,49060563,49060906,1
Java,49610104,49611325,2
Java,49864681,49876892,1
Java,50084491,50085689,0
Java,50107778,50107889,0
Java,50532177,50532363,1
Java,50942523,50942905,1
Java,51656971,51657170,1
Java,52171834,52172471,3
Java,52324244,52324512,0
Java,52517486,52517618,3
Java,52524112,52524114,341
Java,52878956,52879125,0
Java,53174596,53175054,0
Java,53215968,53216022,1
Java,53692697,53692842,1
Java,53707360,53708081,0
Java,53823174,53830302,0
Java,53852252,53852343,0
Java,53927656,53927692,1
Java,54615895,54615947,2
Java,26684777,26684874,2
Java,36486503,36486897,1
Java,26707341,26707401,0
Java,17599206,17599402,1
Java,47415182,47415643,0
Java,18048703,18048949,3
Java,18492857,18493467,0
Java,37983508,37983687,0
Java,38037247,38037269,4
Java,19170011,19170570,4
Java,10343324,10343816,1
Java,38931232,38931882,1
Java,19940698,19941171,0
Java,20643241,20643356,2
Java,50416807,50416883,0
Java,30279309,30279363,0
Java,11847063,11847167,4
Java,30511290,30511497,1
Java,12023839,12024009,5
Java,40574895,40574908,1
Java,12123735,12154831,4
Java,12452864,12452881,0
Java,4323316,4323607,2
Java,41083112,41083139,1
Java,21928562,21928787,1
Java,52097994,52098233,1
Java,41761509,41761656,0
Java,41770048,41770767,0
Java,5112413,5112457,3
Java,31653002,32066606,92
Java,22790290,22790433,3
Java,42469652,42469760,2
Java,43098746,43100605,2
Java,33191502,33191611,0
Java,23745914,23746834,3
Java,6441158,6441356,11
Java,14861462,14861957,1
Java,24097319,24097395,0
Java,15013190,15013259,2
Java,24222206,24222260,1
Java,43874289,43875064,1
Java,24354507,24354619,-1
Java,15957845,15957975,2
Java,16251569,16251905,3
Java,16433623,16433740,6
Java,55879541,55879567,0
Javascript,7477,7875,38
Javascript,2550052,2550109,0
Javascript,2856076,2861345,3
Javascript,2931102,2931250,5
Javascript,3180596,3180655,4
Javascript,3517912,3517919,7
Javascript,3998741,3998810,0
Javascript,4002501,4002998,0
Javascript,4067469,4067488,798
Javascript,4812388,4812456,1
Javascript,4906976,4908270,95
Javascript,4942057,4942094,0
Javascript,5079601,5080082,1
Javascript,1397329,5298684,529
Javascript,5586857,5586896,5
Javascript,5616571,5616616,1
Javascript,5629684,5629730,459
Javascript,6722204,6722434,2
Javascript,7077105,7078376,0
Javascript,7936226,7936715,2
Javascript,8525199,8525234,1
Javascript,8832589,8832616,8
Javascript,2647086,9097307,27
Javascript,9946300,9946432,1
Javascript,9967799,9967906,2
Javascript,10059810,10059880,1
Javascript,10261775,10261872,1
Javascript,10457118,10457243,0
Javascript,10575347,10575359,5
Javascript,11261855,11261905,0
Javascript,11266990,11267066,0
Javascript,11530511,11530571,2
Javascript,12011867,12011946,0
Javascript,12049679,12049735,0
Javascript,12285566,12285644,0
Javascript,12654612,12654621,11
Javascript,12926560,12926968,1
Javascript,13146611,13146847,1
Javascript,13822364,13823883,1
Javascript,13955226,13955260,18
Javascript,14148150,14148205,0
Javascript,14385214,14385245,2
Javascript,15795485,15795612,0
Javascript,15830567,15831048,1
Javascript,16184621,16184706,3
Javascript,16222786,16223058,0
Javascript,16384295,16384427,2
Javascript,16578150,16578216,2
Javascript,16952536,16952627,3
Javascript,17387935,17387979,0
Javascript,17422215,17422278,3
Javascript,17439306,17439663,1
Javascript,17627300,17627312,1
Javascript,17682696,17683493,1
Javascript,18227087,18228270,7
Javascript,18434379,18434444,0
Javascript,18787355,18787645,0
Javascript,18874080,18874276,0
Javascript,20331628,20331727,0
Javascript,20617820,20617878,3
Javascript,21173386,21173555,1
Javascript,21415695,21415825,2
Javascript,21528049,21528143,0
Javascript,22532011,22542942,2
Javascript,22623756,22623957,0
Javascript,22668596,22682946,0
Javascript,22976425,22977338,0
Javascript,23656427,23656966,0
Javascript,23679550,23679600,1
Javascript,23959476,23986040,10
Javascript,24403011,24403148,0
Javascript,24710503,24964658,401
Javascript,25263723,25265847,1
Javascript,25566157,25566304,0
Javascript,26051814,26051940,0
Javascript,26358934,26359016,3
Javascript,9407892,26410127,25
Javascript,26954244,26954938,2
Javascript,27048723,27048844,1
Javascript,27394564,27396031,1
Javascript,26631511,27692016,13
Javascript,27823283,27823315,2
Javascript,28575137,28575337,0
Javascript,28864324,28880306,2
Javascript,29411476,29411594,0
Javascript,29668792,29668832,1
Javascript,29790325,29790728,1
Javascript,29817936,29818178,2
Javascript,29822183,29822318,0
Javascript,29841867,29842091,0
Javascript,30224652,30224730,1
Javascript,30477653,30477785,1
Javascript,13405129,30832210,189
Javascript,30840334,30840682,1
Javascript,30961117,30961176,0
Javascript,31126560,31126573,1
Javascript,31569718,31570036,3
Javascript,31786354,31786814,1
Javascript,31962510,31962949,2
Javascript,32170159,32170233,6
Javascript,32446004,32446063,1
Javascript,32522361,32522692,1
Javascript,33084416,33098354,0
Javascript,33175989,33176109,0
Javascript,34112738,34112810,1
Javascript,34574335,34574477,1
Javascript,35874146,35876280,1
Javascript,37011991,37012089,1
Javascript,37278000,37278168,0
Javascript,30452263,37417004,170
Javascript,37775535,37776174,1
Javascript,37881391,37882195,0
Javascript,37901467,37901571,0
Javascript,38233849,38236739,1
Javascript,38257116,38257253,-1
Javascript,38326900,38327251,1
Javascript,38420786,38421028,3
Javascript,38567863,38567994,4
Javascript,38651158,38651536,0
Javascript,38655250,38655787,0
Javascript,38656845,38656920,0
Javascript,38934086,38934148,2
Javascript,39545648,39545710,0
Javascript,39598961,39599651,0
Javascript,40539349,40539440,2
Javascript,40813472,40813524,1
Javascript,40825354,40825464,0
Javascript,41062907,41063137,0
Javascript,41114327,41114471,2
Javascript,41115367,41115444,2
Javascript,41117799,41118285,22
Javascript,41809523,41809552,2
Javascript,42246180,42253098,0
Javascript,523266,42316411,10
Javascript,42754027,42754141,0
Javascript,42785815,42786417,3
Javascript,43190339,43190378,2
Javascript,43301392,43301459,2
Javascript,43352411,43352765,0
Javascript,44058948,44059065,0
Javascript,44120481,44121640,0
Javascript,44231918,44231990,2
Javascript,44234481,44235081,0
Javascript,44245701,44245787,0
Javascript,44258159,44259757,3
Javascript,44282359,44282517,0
Javascript,44438964,44439069,0
Javascript,44470903,44470955,1
Javascript,45075552,45075646,2
Javascript,45218566,45218864,1
Javascript,45378892,45379089,0
Javascript,45473845,45473920,2
Javascript,45542103,45542574,0
Javascript,46716759,46716815,1
Javascript,47052929,47053092,0
Javascript,47368200,47368258,2
Javascript,47491821,47491940,1
Javascript,47554648,47667333,1
Javascript,48022735,48023108,1
Javascript,48475748,48484660,0
Javascript,48889892,48890016,0
Javascript,49102889,49103173,4
Javascript,49196431,49196573,0
Javascript,49272045,49272111,2
Javascript,49363855,49363980,0
Javascript,49571417,49572152,0
Javascript,50210228,50252930,3
Javascript,50396056,50396724,2
Javascript,50942250,50942446,0
Javascript,52240720,52241107,1
Javascript,52333359,52333556,0
Javascript,52453515,52454084,0
Javascript,53580130,53580299,1
Javascript,54384441,54384445,0
Javascript,54885043,54885331,-2
Javascript,55442673,55442755,2
Javascript,55553601,55553620,2
Javascript,55682807,55682960,0
Javascript,55687938,55688314,0
Javascript,37640781,37641990,0
Javascript,9842407,9842690,0
Javascript,9927999,10002834,2
Javascript,10270428,10270638,1
Javascript,29139300,29139345,2
Javascript,11095179,11100438,129
Javascript,20140113,20140362,2
Javascript,39848132,39848966,17
Javascript,30416431,30416453,1
Javascript,20938989,20939017,3
Javascript,40963370,40963516,0
Javascript,12671584,12671601,3
Javascript,41737522,41737893,1
Javascript,32452403,32452510,1
Javascript,14531515,14534000,4
Javascript,33506047,33506602,2
Javascript,33720405,33721002,27
Javascript,6172249,7544391,3
Javascript,44786962,44787113,3
Javascript,46025347,46025406,1

==> data/allstats.csv <==
Language,Category,Label,QuestionId,AnswerId,CommentId,Commenter-Editor-Same,Answerer-Editor-Same,Questioner-Commenter-Same,AnswerScore,EditDate,CommentDate,ResponseTime
Java,Insufficient answer,10,1417190,1417254,1260803,0,1,1,7,2009-09-13 19:50:00,2009-09-13 14:11:51,0 days 05:38:09.437000
Java,Error reporting,19,1760917,1804490,1692820,0,1,1,2,2009-11-30 9:09:32,2009-11-26 16:26:40,3 days 16:42:51.747000
Java,Insufficient answer,5,1927789,1927840,1835854,0,0,0,81,2014-05-19 20:12:11,2009-12-18 12:55:35,1613 days 07:16:35.847000
Java,Insufficient answer,6,2061068,2061144,1993421,0,1,0,21,2010-01-14 17:42:35,2010-01-14 14:42:34,0 days 03:00:01.220000
Java,Insufficient answer,9,2206378,2206432,13202829,0,0,0,315,2013-11-24 10:17:07,2012-04-22 11:18:48,580 days 22:58:18.920000
Java,Insufficient answer,9,2632788,2632900,2646478,0,1,1,3,2010-04-13 20:49:26,2010-04-13 20:23:58,0 days 00:25:28.420000
Java,Insufficient answer,9,3366281,3366318,3497007,0,1,0,-1,2010-07-29 20:01:17,2010-07-29 19:55:16,0 days 00:06:01.140000
Java,Help requests,1,4040604,4040641,4337220,0,1,1,2,2010-10-28 7:51:06,2010-10-28 7:37:17,0 days 00:13:48.733000
Java,Improvements,17,4217624,4218518,4565248,1,1,0,5,2010-11-18 21:48:42,2010-11-18 21:11:52,0 days 00:36:49.590000
Java,Help requests,22,4323316,4323607,4697511,0,1,1,2,2010-12-01 11:25:12,2010-12-01 11:05:44,0 days 00:19:27.687000
Java,Help requests,22,5112413,5112457,5732506,0,1,1,3,2011-02-25 1:15:14,2011-02-25 1:09:50,0 days 00:05:24.400000
Java,Improvements,12,5374311,5374336,57735355,0,0,0,910,2018-05-03 10:06:44,2016-01-25 22:28:33,828 days 11:38:10.670000
Java,Improvements,8,5553927,5553947,6315836,0,1,0,7,2011-04-05 16:18:44,2011-04-05 15:46:38,0 days 00:32:05.683000
Java,Insufficient answer,6,6330260,6330456,7405141,0,0,0,491,2018-04-25 23:48:53,2011-06-13 14:05:24,2508 days 09:43:29.367000
Java,Help requests,1,6441158,6441356,7562244,0,1,1,11,2011-06-22 16:36:02,2011-06-22 14:57:01,0 days 01:39:01.460000
Java,Insufficient answer,6,6545935,6545986,21376745,0,0,0,33,2015-07-17 12:19:45,2013-03-02 15:53:45,866 days 20:26:00.257000
Java,Insufficient answer,10,3789886,6908115,9458331,0,1,0,45,2011-12-20 4:22:32,2011-10-14 14:08:23,66 days 14:14:09.443000
Java,Insufficient answer,5,7890748,7891698,9645937,0,1,1,1,2011-10-26 11:53:56,2011-10-26 9:18:57,0 days 02:34:58.800000
Java,Improvements,15,10059435,10060390,12875510,0,1,1,1,2012-04-08 14:53:50,2012-04-08 5:59:36,0 days 08:54:13.787000
Java,Error reporting,16,10150362,10150458,13017469,0,1,1,0,2012-04-14 2:32:33,2012-04-14 2:24:14,0 days 00:08:19.303000
Java,Help requests,22,10343324,10343816,13323761,0,1,1,1,2012-04-27 2:35:11,2012-04-27 2:28:05,0 days 00:07:05.960000
Java,Insufficient answer,14,10374544,10374564,13372998,0,1,0,4,2012-04-29 18:15:42,2012-04-29 18:14:41,0 days 00:01:00.793000
Java,Insufficient answer,5,10547303,10547344,13647993,0,1,1,0,2012-05-11 9:25:53,2012-05-11 7:40:37,0 days 01:45:15.737000
Java,Insufficient answer,6,11649343,11649404,15434603,0,1,0,3,2012-07-25 12:53:37,2012-07-25 12:20:34,0 days 00:33:03.047000
Java,Help requests,1,11847063,11847167,15755362,0,1,1,4,2012-08-07 13:45:49,2012-08-07 13:43:15,0 days 00:02:33.977000
Java,Improvements,13,11935316,11935392,15897350,1,0,0,2,2012-08-14 9:12:18,2012-08-13 13:41:16,0 days 19:31:02.210000
Java,Requirements refinement,21,11997041,12002701,16009068,0,1,1,2,2012-08-17 12:07:36,2012-08-17 9:06:13,0 days 03:01:23.357000
Java,Requirements refinement,21,12023839,12024009,16046242,0,1,1,5,2012-08-19 4:23:34,2012-08-19 3:46:42,0 days 00:36:52.440000
Java,Error reporting,16,12123735,12154831,16394546,0,1,1,4,2012-09-03 9:40:36,2012-09-02 5:27:48,1 days 04:12:47.730000
Java,Error reporting,16,12452864,12452881,16746794,0,1,1,0,2012-09-17 4:17:09,2012-09-17 3:49:27,0 days 00:27:42.170000
Java,Improvements,13,12586340,12586471,16960978,0,1,0,15,2012-09-25 15:47:47,2012-09-25 15:46:13,0 days 00:01:33.633000
Java,Help requests,1,13281197,13281256,18108776,0,1,1,31,2012-11-08 12:23:21,2012-11-08 4:57:49,0 days 07:25:32.037000
Java,Error reporting,16,13479277,13479302,18441596,0,1,1,7,2012-11-20 18:16:00,2012-11-20 18:07:21,0 days 00:08:38.537000
Java,Improvements,13,13555700,13555705,18569373,0,1,0,4,2012-11-25 21:48:11,2012-11-25 21:44:08,0 days 00:04:02.943000
Java,Error reporting,16,13773413,13773427,18936705,0,1,1,0,2012-12-08 1:28:26,2012-12-08 1:11:45,0 days 00:16:41.173000
Java,Error reporting,16,14274357,14274978,19818109,0,1,1,0,2013-01-11 9:37:58,2013-01-11 9:31:00,0 days 00:06:58.243000
Java,Improvements,15,14498898,14499028,20207656,0,1,0,0,2013-01-24 10:35:19,2013-01-24 10:26:12,0 days 00:09:06.743000
Java,Requirements refinement,21,14861462,14861957,20833388,0,1,1,1,2013-02-13 20:06:10,2013-02-13 20:03:16,0 days 00:02:53.667000
Java,Requirements refinement,21,15013190,15013259,21093056,0,1,1,2,2013-02-21 22:53:15,2013-02-21 22:27:17,0 days 00:25:57.923000
Java,Improvements,17,14963306,15030050,21126589,0,1,1,1,2013-02-23 3:02:39,2013-02-22 20:54:24,0 days 06:08:14.680000
Java,Requirements refinement,21,15801069,15801490,22471115,0,1,1,4,2013-04-04 2:53:08,2013-04-04 2:34:05,0 days 00:19:02.840000
Java,Error reporting,16,15834182,15836989,22597688,0,1,1,1,2013-04-08 10:45:01,2013-04-08 8:08:36,0 days 02:36:24.780000
Java,Improvements,18,15957845,15957975,22742623,0,1,0,2,2013-04-11 20:16:47,2013-04-11 20:12:29,0 days 00:04:17.963000
Java,Insufficient answer,9,16251569,16251905,23252950,0,1,1,3,2013-04-27 12:35:47,2013-04-27 12:27:29,0 days 00:08:17.827000
Java,Insufficient answer,9,16346428,16346563,23417310,0,1,0,2,2013-05-02 20:26:54,2013-05-02 20:26:12,0 days 00:00:42.150000
Java,Error reporting,16,16433623,16433740,23569529,0,1,1,6,2013-05-08 6:58:39,2013-05-08 6:54:10,0 days 00:04:28.777000
Java,Help requests,2,17057120,17057187,24663952,0,1,1,2,2013-06-12 3:33:16,2013-06-12 3:28:14,0 days 00:05:02.267000
Java,Improvements,12,17318914,17319638,25120882,0,1,0,0,2013-06-26 12:16:31,2013-06-26 12:12:51,0 days 00:03:40.013000
Java,Error reporting,16,17599206,17599402,25616480,0,1,1,1,2013-07-11 18:43:10,2013-07-11 18:32:45,0 days 00:10:24.763000
Java,Insufficient answer,9,17684265,17684324,25763977,0,1,1,2,2013-07-16 18:37:49,2013-07-16 18:34:22,0 days 00:03:27.367000
Java,Help requests,1,17761875,17761938,25902461,0,1,1,2,2013-07-20 12:17:06,2013-07-20 11:58:21,0 days 00:18:44.860000
Java,Error reporting,19,17890464,17890507,26128112,0,1,0,0,2013-07-26 20:35:11,2013-07-26 20:33:20,0 days 00:01:51.213000
Java,Help requests,1,18048703,18048949,26431661,0,1,1,3,2013-08-05 17:39:55,2013-08-05 16:43:13,0 days 00:56:42.297000
Java,Insufficient answer,9,18442997,18443074,27099462,0,1,0,0,2013-08-26 11:43:33,2013-08-26 11:32:55,0 days 00:10:37.540000
Java,Insufficient answer,11,18492857,18493467,27187912,0,1,0,0,2013-08-28 16:40:01,2013-08-28 16:34:18,0 days 00:05:43.157000
Java,Requirements refinement,21,18892168,18894906,27889858,0,1,1,0,2013-09-19 13:38:04,2013-09-19 12:56:04,0 days 00:41:59.867000
Java,Help requests,1,19004552,19006905,28081020,1,0,1,1,2013-09-25 15:16:01,2013-09-25 14:10:30,0 days 01:05:30.737000
Java,Insufficient answer,5,19120171,19120443,28274371,0,1,1,3,2013-10-01 16:09:36,2013-10-01 16:05:53,0 days 00:03:43.107000
Java,Error reporting,19,19170011,19170570,28386877,0,1,1,4,2013-10-04 16:56:24,2013-10-04 16:26:57,0 days 00:29:26.730000
Java,Error reporting,19,19760138,19760247,34006823,0,1,0,15,2014-03-13 14:40:45,2014-03-13 7:09:52,0 days 07:30:53.017000
Java,Error reporting,19,19940698,19941171,29677679,0,1,1,0,2013-11-12 22:44:08,2013-11-12 22:33:49,0 days 00:10:18.990000
Java,Improvements,17,20051125,20051167,29864266,0,1,0,2,2013-11-18 15:32:29,2013-11-18 15:20:03,0 days 00:12:25.690000
Java,Help requests,22,20522564,20522648,30683052,0,1,1,1,2013-12-11 15:33:59,2013-12-11 15:30:51,0 days 00:03:07.567000
Java,Error reporting,19,20643241,20643356,30905277,0,1,1,2,2013-12-18 18:56:01,2013-12-17 21:32:59,0 days 21:23:01.537000
Java,Improvements,13,20830382,20830515,31240397,0,1,0,2,2013-12-31 5:57:47,2013-12-29 22:13:37,1 days 07:44:09.843000
Java,Error reporting,19,21397295,21397451,32275255,0,1,0,1,2014-01-28 5:29:37,2014-01-28 5:23:41,0 days 00:05:56.160000
Java,Error reporting,16,21544716,21546112,32642690,0,1,0,1,2014-02-07 6:40:31,2014-02-06 14:30:16,0 days 16:10:14.777000
Java,Error reporting,19,21562148,21563424,32572727,0,1,1,5,2014-02-05 12:32:28,2014-02-04 23:15:39,0 days 13:16:49.267000
Java,Error reporting,16,21928562,21928787,33216119,0,1,1,1,2014-02-21 8:37:40,2014-02-21 8:25:45,0 days 00:11:54.847000
Java,Insufficient answer,14,21931259,22269254,40634300,1,0,0,1,2014-09-20 23:56:32,2014-09-20 23:55:47,0 days 00:00:45.383000
Java,Error reporting,16,22452559,22453634,34151272,0,1,1,1,2014-03-17 13:12:32,2014-03-17 12:14:33,0 days 00:57:58.713000
Java,Help requests,1,22631993,22632211,34467218,0,1,1,0,2014-03-25 11:16:33,2014-03-25 11:09:10,0 days 00:07:22.527000
Java,Error reporting,16,22729216,22729235,34640458,0,1,1,1,2014-03-29 9:34:35,2014-03-29 9:25:50,0 days 00:08:44.600000
Java,Help requests,1,22755177,22755610,34687866,0,1,1,0,2014-03-31 8:11:03,2014-03-31 7:20:17,0 days 00:50:46.090000
Java,Error reporting,16,22790290,22790433,34750666,0,1,0,3,2014-04-01 17:03:32,2014-04-01 15:48:54,0 days 01:14:37.630000
Java,Improvements,17,22801321,22801381,34770806,0,1,0,4,2014-04-02 8:30:34,2014-04-02 4:53:25,0 days 03:37:08.843000
Java,Improvements,13,22840170,22840483,41730165,0,1,0,26,2014-10-27 8:35:21,2014-10-24 18:39:27,2 days 13:55:54.483000
Java,Error reporting,16,22879627,22879690,34911375,1,0,0,7,2014-04-05 10:35:03,2014-04-05 10:33:39,0 days 00:01:23.840000
Java,Help requests,1,23485477,23485518,36012113,0,1,1,1,2014-05-06 3:43:52,2014-05-06 3:39:22,0 days 00:04:30.450000
Java,Help requests,1,23596903,23596935,36220245,0,1,1,9,2014-05-11 19:30:56,2014-05-11 19:27:45,0 days 00:03:11.450000
Java,Help requests,1,23745914,23746834,36508793,0,1,1,3,2014-05-19 22:28:26,2014-05-19 21:21:30,0 days 01:06:55.710000
Java,Help requests,2,24097319,24097395,37168651,0,1,1,0,2014-06-07 13:22:42,2014-06-07 13:09:28,0 days 00:13:14.323000
Java,Help requests,2,24222206,24222260,37405562,0,1,1,1,2014-06-15 9:44:57,2014-06-14 18:16:55,0 days 15:28:02.107000
Java,Insufficient answer,9,24261149,24261239,37478717,0,1,0,0,2014-06-17 10:31:22,2014-06-17 10:24:03,0 days 00:07:18.607000
Java,Help requests,2,24354507,24354619,37657120,0,1,0,-1,2014-06-22 19:16:48,2014-06-22 19:08:21,0 days 00:08:26.620000
Java,Requirements refinement,21,24374619,24374760,37722102,0,1,1,1,2014-07-09 19:13:03,2014-06-24 14:33:26,15 days 04:39:37.053000
Java,Improvements,17,24466277,24466679,37877115,0,1,0,4,2014-06-29 6:41:34,2014-06-29 2:39:35,0 days 04:01:58.810000
Java,Requirements refinement,21,24695397,24711801,38347124,0,1,1,2,2014-07-13 13:36:46,2014-07-13 12:43:39,0 days 00:53:06.667000
Java,Requirements refinement,21,25048852,25048956,38963072,0,1,1,1,2014-07-31 0:29:11,2014-07-31 0:22:50,0 days 00:06:21.193000
Java,Help requests,1,25212803,25213188,39270178,0,1,1,1,2014-08-12 7:25:25,2014-08-08 23:28:44,3 days 07:56:40.997000
Java,Error reporting,16,25360131,25363478,39548001,0,1,1,1,2014-08-18 12:56:14,2014-08-18 12:42:45,0 days 00:13:28.563000
Java,Improvements,12,25478624,25478667,39763694,0,1,0,3,2014-08-25 3:52:58,2014-08-25 3:47:21,0 days 00:05:36.803000
Java,Requirements refinement,21,25567041,25567294,39927939,0,1,1,6,2014-08-29 12:03:07,2014-08-29 11:30:07,0 days 00:33:00.007000
Java,Help requests,1,25569607,25570082,39933432,0,1,1,1,2014-08-29 14:36:22,2014-08-29 14:15:52,0 days 00:20:30.037000
Java,Error reporting,16,26262806,26275516,41241993,0,1,1,1,2014-10-09 18:21:43,2014-10-09 18:11:54,0 days 00:09:48.783000
Java,Help requests,1,26464499,26464722,41567517,0,1,1,0,2014-10-20 11:43:53,2014-10-20 11:39:08,0 days 00:04:45.380000
Java,Insufficient answer,9,26575215,26575292,41768294,0,1,0,3,2014-10-26 16:41:23,2014-10-26 16:41:22,0 days 00:00:01.170000
Java,Error reporting,16,26684777,26684874,41968241,0,1,1,2,2014-11-01 0:36:32,2014-11-01 0:12:36,0 days 00:23:55.673000
Java,Error reporting,16,26707341,26707401,42007716,0,1,1,0,2014-11-03 4:11:22,2014-11-03 4:05:15,0 days 00:06:07.257000
Java,Help requests,1,26743073,26743196,42072150,0,1,1,0,2014-11-04 19:41:24,2014-11-04 19:20:21,0 days 00:21:03.153000
Java,Requirements refinement,21,26895319,26895625,42345310,0,1,1,0,2014-11-12 20:37:40,2014-11-12 20:30:13,0 days 00:07:26.823000
Java,Help requests,1,26945429,26996935,42524799,0,1,1,1,2014-11-18 15:28:32,2014-11-18 14:51:36,0 days 00:36:56.150000
Java,Insufficient answer,9,27397114,27397256,43264992,0,1,1,1,2014-12-11 9:18:15,2014-12-10 20:36:25,0 days 12:41:49.747000
Java,Help requests,22,27598058,27598202,43620826,0,1,1,2,2014-12-22 8:18:30,2014-12-22 8:14:21,0 days 00:04:08.817000
Java,Error reporting,16,28246106,28246170,44853150,0,1,1,1,2015-01-30 23:32:11,2015-01-30 23:20:54,0 days 00:11:17.373000
Java,Insufficient answer,9,28567007,28567081,45444896,0,1,0,1,2015-02-17 17:27:53,2015-02-17 17:27:08,0 days 00:00:45.307000
Java,Requirements refinement,21,29059257,29059351,46355462,0,1,1,1,2015-03-15 10:51:56,2015-03-15 10:27:31,0 days 00:24:25.393000
Java,Error reporting,16,29590262,29590346,47327864,0,1,1,2,2015-04-12 14:29:22,2015-04-12 14:19:46,0 days 00:09:36.243000
Java,Help requests,2,30040053,30040186,48197081,0,1,1,2,2015-05-04 21:51:26,2015-05-04 21:47:00,0 days 00:04:25.723000
Java,Error reporting,19,30279309,30279363,48657274,0,1,1,0,2015-05-16 19:04:28,2015-05-16 18:52:47,0 days 00:11:40.943000
Java,Help requests,2,30511290,30511497,49099579,0,1,1,1,2015-05-28 16:50:25,2015-05-28 16:25:46,0 days 00:24:39.010000
Java,Insufficient answer,11,30865942,30866171,49775891,0,1,0,1,2015-06-16 12:40:36,2015-06-16 12:14:43,0 days 00:25:53.207000
Java,Requirements refinement,21,30992488,30994088,50018070,0,1,1,1,2015-06-23 5:59:51,2015-06-23 5:24:14,0 days 00:35:37.263000
Java,Error reporting,16,31391454,31392227,50761861,0,1,1,1,2015-07-13 20:30:23,2015-07-13 20:20:30,0 days 00:09:53.410000
Java,Insufficient answer,9,31494106,31494182,50952052,0,1,0,0,2015-07-18 18:33:33,2015-07-18 18:32:19,0 days 00:01:14.313000
Java,Improvements,17,31545143,31545286,51050770,0,1,0,1,2015-07-21 17:41:29,2015-07-21 17:37:13,0 days 00:04:15.863000
Java,Error reporting,16,31653002,32066606,52066147,0,0,0,92,2015-08-20 10:41:18,2015-08-19 1:31:10,1 days 09:10:08.173000
Java,Improvements,17,32545087,32545385,52947770,0,1,0,0,2015-09-13 1:29:14,2015-09-13 1:28:37,0 days 00:00:36.633000
Java,Help requests,1,33074653,33075045,53967874,0,1,0,1,2015-10-12 7:29:21,2015-10-12 7:18:13,0 days 00:11:08.433000
Java,Insufficient answer,11,33114287,33114312,54042953,0,1,0,1,2015-10-13 23:40:28,2015-10-13 23:38:40,0 days 00:01:48.427000
Java,Requirements refinement,21,33191502,33191611,54189263,0,1,1,0,2015-10-17 21:45:38,2015-10-17 21:25:11,0 days 00:20:27.143000
Java,Improvements,12,33767633,33767703,55306233,0,1,0,3,2015-11-17 23:56:41,2015-11-17 23:48:54,0 days 00:07:46.840000
Java,Insufficient answer,5,35004578,35004710,57737889,0,1,1,1,2016-01-26 1:07:20,2016-01-26 0:27:12,0 days 00:40:07.990000
Java,Improvements,17,35281335,35281393,58274383,0,1,0,3,2016-02-09 0:03:30,2016-02-08 23:44:36,0 days 00:18:54.280000
Java,Error reporting,16,35931918,35932143,59521651,0,1,1,1,2016-03-11 4:24:45,2016-03-11 4:21:26,0 days 00:03:18.970000
Java,Error reporting,16,36269233,36269980,60169483,0,1,1,0,2016-03-29 4:31:42,2016-03-28 21:09:17,0 days 07:22:25.297000
Java,Help requests,2,36486503,36486897,60583622,0,1,1,1,2016-04-07 21:28:13,2016-04-07 21:05:50,0 days 00:22:23.357000
Java,Insufficient answer,10,12707165,36515285,68762334,0,0,0,53,2017-10-24 22:31:05,2016-11-23 16:08:29,335 days 06:22:36.143000
Java,Error reporting,19,37020855,37021146,61593291,0,1,1,0,2016-05-04 9:10:35,2016-05-04 7:35:28,0 days 01:35:06.850000
Java,Insufficient answer,14,37066385,37066827,61679573,0,1,1,1,2016-05-06 7:50:41,2016-05-06 7:49:19,0 days 00:01:21.673000
Java,Error reporting,19,37339514,37339594,62196425,0,1,1,0,2016-05-20 6:53:03,2016-05-20 6:45:13,0 days 00:07:50.243000
Java,Insufficient answer,14,37422686,37424720,62382661,0,1,1,2,2016-05-25 20:11:36,2016-05-25 14:26:05,0 days 05:45:31.113000
Java,Improvements,13,37695834,37697179,62880586,0,1,0,2,2016-06-08 13:09:23,2016-06-08 13:03:31,0 days 00:05:52.100000
Java,Insufficient answer,6,37761947,37762134,62993102,0,1,0,2,2016-06-11 10:45:15,2016-06-11 9:42:05,0 days 01:03:10.350000
Java,Help requests,1,37769689,37769932,63016127,0,1,1,0,2016-06-12 15:21:07,2016-06-12 12:35:38,0 days 02:45:29.167000
Java,Insufficient answer,14,37983508,37983687,63493055,1,1,0,0,2016-07-05 8:31:08,2016-06-25 7:49:17,10 days 00:41:50.537000
Java,Improvements,8,37991181,37992391,63429469,0,1,0,3,2016-06-23 13:26:51,2016-06-23 13:24:31,0 days 00:02:20.037000
Java,Insufficient answer,5,38024805,38024945,63509257,0,1,1,0,2016-06-26 2:07:51,2016-06-26 2:07:03,0 days 00:00:48.420000
Java,Help requests,2,38037247,38037269,63514304,0,1,1,4,2016-06-26 10:00:08,2016-06-26 9:58:36,0 days 00:01:32.050000
Java,Error reporting,16,38584315,38587221,64568698,0,1,1,0,2016-07-26 12:57:24,2016-07-26 12:45:41,0 days 00:11:42.527000
Java,Error reporting,19,38699156,38699205,64776227,0,1,0,5,2016-08-01 12:44:11,2016-08-01 12:43:56,0 days 00:00:15.270000
Java,Requirements refinement,21,38788440,38799044,64991939,0,1,1,1,2016-08-07 14:29:23,2016-08-07 8:12:13,0 days 06:17:10.317000
Java,Requirements refinement,21,38931232,38931882,65221976,1,0,1,1,2016-08-14 18:54:40,2016-08-13 13:18:44,1 days 05:35:56.207000
Java,Improvements,17,22468421,39167699,65678994,0,1,0,1,2016-08-26 14:21:40,2016-08-26 14:11:29,0 days 00:10:11.360000
Java,Improvements,17,13678387,39220959,65807821,0,1,0,7,2016-08-30 19:18:09,2016-08-30 19:14:31,0 days 00:03:38.110000
Java,Improvements,17,39281829,39281965,65898482,0,1,0,2,2016-09-02 18:14:58,2016-09-01 22:56:31,0 days 19:18:26.643000
Java,Requirements refinement,21,39569205,39569666,66450111,0,1,1,0,2016-09-19 10:56:40,2016-09-19 9:51:29,0 days 01:05:11.103000
Java,Error reporting,19,39789254,39796059,66939268,0,1,1,1,2016-10-03 17:24:57,2016-10-03 4:31:50,0 days 12:53:07.367000
Java,Help requests,2,40070960,40071699,67417220,0,1,1,1,2016-10-16 15:33:15,2016-10-16 15:24:37,0 days 00:08:38.373000
Java,Error reporting,16,40164555,40164633,67598718,0,1,1,3,2016-10-20 21:42:44,2016-10-20 21:38:03,0 days 00:04:40.797000
Java,Requirements refinement,21,40574895,40574908,68385861,0,1,1,1,2016-11-13 15:20:40,2016-11-13 15:01:48,0 days 00:18:51.720000
Java,Help requests,2,41083112,41083139,69372273,0,1,1,1,2016-12-11 5:45:31,2016-12-11 5:17:50,0 days 00:27:41.103000
Java,Error reporting,16,41609404,41609515,70424296,0,1,1,1,2017-01-12 11:11:48,2017-01-12 11:04:12,0 days 00:07:36.163000
Java,Requirements refinement,21,41761509,41761656,70718615,0,1,1,0,2017-01-20 13:03:36,2017-01-20 12:23:47,0 days 00:39:49.040000
Java,Help requests,2,41770048,41770767,70733012,0,1,1,0,2017-01-20 19:19:07,2017-01-20 19:13:35,0 days 00:05:31.993000
Java,Error reporting,19,42464467,42464496,72070940,0,1,1,1,2017-02-26 4:01:18,2017-02-26 3:55:07,0 days 00:06:10.927000
Java,Help requests,2,42469652,42469760,72080715,0,1,1,2,2017-02-26 14:58:10,2017-02-26 14:54:24,0 days 00:03:46.457000
Java,Improvements,17,42525029,42525241,72186513,0,1,0,2,2017-03-01 7:05:27,2017-03-01 7:04:38,0 days 00:00:48.737000
Java,Help requests,2,42721910,42722091,72564738,0,1,1,0,2017-03-10 16:09:11,2017-03-10 15:51:59,0 days 00:17:12.117000
Java,Error reporting,16,42842519,42842593,72794212,0,1,0,2,2017-03-16 18:59:42,2017-03-16 18:57:56,0 days 00:01:45.817000
Java,Help requests,2,43098746,43100605,73283139,0,1,1,2,2017-03-29 19:18:49,2017-03-29 17:53:53,0 days 01:24:55.533000
Java,Error reporting,19,43360848,43361112,73784365,0,1,0,0,2017-04-12 5:52:41,2017-04-12 5:44:22,0 days 00:08:18.750000
Java,Error reporting,16,43642112,43642366,74334311,0,1,1,1,2017-04-26 19:34:17,2017-04-26 19:32:11,0 days 00:02:06.500000
Java,Error reporting,19,43803617,43835126,74724229,0,1,1,1,2017-05-08 10:06:58,2017-05-08 9:32:48,0 days 00:34:10.140000
Java,Requirements refinement,21,43874289,43875064,74785525,0,1,1,1,2017-05-09 16:42:30,2017-05-09 16:32:58,0 days 00:09:31.847000
Java,Help requests,2,44363870,44364052,75729914,0,1,1,0,2017-06-05 8:12:49,2017-06-05 8:00:08,0 days 00:12:41.043000
Java,Insufficient answer,6,44459747,44460065,75917589,0,1,0,0,2017-06-09 14:54:15,2017-06-09 14:38:47,0 days 00:15:27.693000
Java,Improvements,8,45237397,45237444,77440521,0,1,0,1,2017-07-21 12:18:55,2017-07-21 12:16:47,0 days 00:02:08.007000
Java,Help requests,22,46656117,46675245,80299685,0,1,1,8,2017-10-10 23:55:57,2017-10-10 20:45:34,0 days 03:10:23.017000
Java,Improvements,13,46770512,46770584,80486473,0,1,0,0,2017-10-16 12:42:32,2017-10-16 12:41:50,0 days 00:00:41.503000
Java,Error reporting,16,46911113,46911175,80769518,0,1,1,3,2017-10-24 13:11:22,2017-10-24 13:05:28,0 days 00:05:53.847000
Java,Help requests,2,47415182,47415643,81789368,0,1,1,0,2017-11-22 10:55:23,2017-11-21 16:17:38,0 days 18:37:45.117000
Java,Improvements,17,47845583,47845637,82655471,0,1,0,1,2017-12-16 12:39:10,2017-12-16 12:35:10,0 days 00:04:00.380000
Java,Error reporting,16,48130693,48130789,83238635,0,1,1,0,2018-01-06 19:29:28,2018-01-06 19:10:42,0 days 00:18:46.123000
Java,Error reporting,16,48390791,48391112,83793464,0,1,1,2,2018-01-23 18:02:32,2018-01-23 13:17:09,0 days 04:45:23.477000
Java,Error reporting,16,48608186,48608229,84212765,0,1,1,-1,2018-02-04 12:56:50,2018-02-04 12:55:56,0 days 00:00:53.907000
Java,Insufficient answer,14,49060563,49060906,85127208,0,1,1,1,2018-03-02 2:06:23,2018-03-02 0:50:13,0 days 01:16:10.277000
Java,Insufficient answer,6,49610104,49611325,86236031,0,1,0,2,2018-04-02 16:24:16,2018-04-02 16:15:48,0 days 00:08:28.373000
Java,Help requests,22,49864681,49876892,86857405,0,1,1,1,2018-04-19 14:07:55,2018-04-19 12:19:33,0 days 01:48:21.903000
Java,Help requests,2,50084491,50085689,87208642,0,1,1,0,2018-04-30 8:13:29,2018-04-30 7:58:09,0 days 00:15:20.183000
Java,Error reporting,19,50107778,50107889,87233250,0,1,1,0,2018-04-30 22:15:36,2018-04-30 20:48:04,0 days 01:27:32.443000
Java,Help requests,1,50416807,50416883,87849728,0,1,1,0,2018-05-18 21:05:54,2018-05-18 18:12:34,0 days 02:53:20.340000
Java,Error reporting,19,50532177,50532363,88076721,0,1,1,1,2018-05-25 15:24:34,2018-05-25 15:21:54,0 days 00:02:40.213000
Java,Help requests,2,50942523,50942905,88883937,0,1,1,1,2018-06-20 8:08:36,2018-06-20 8:05:50,0 days 00:02:45.930000
Java,Error reporting,16,51656971,51657170,90281082,0,1,1,1,2018-08-03 18:09:05,2018-08-02 16:57:50,1 days 01:11:14.883000
Java,Requirements refinement,21,52097994,52098233,91147005,0,1,1,1,2018-08-30 13:36:52,2018-08-30 13:31:15,0 days 00:05:36.783000
Java,Help requests,2,52171834,52172471,91295795,0,1,1,3,2018-09-04 19:25:45,2018-09-04 19:07:17,0 days 00:18:27.737000
Java,Help requests,2,52324244,52324512,91596126,0,1,1,0,2018-09-14 9:38:23,2018-09-14 3:26:46,0 days 06:11:36.990000
Java,Improvements,17,52517486,52517618,91975332,0,1,0,3,2018-09-26 12:37:54,2018-09-26 12:37:27,0 days 00:00:27.307000
Java,Insufficient answer,11,52524112,52524114,92096289,0,1,0,341,2018-10-07 12:01:26,2018-09-30 17:52:19,6 days 18:09:07.003000
Java,Insufficient answer,14,52878956,52879125,92671996,0,1,1,0,2018-10-18 17:18:28,2018-10-18 17:17:03,0 days 00:01:25.347000
Java,Help requests,2,53174596,53175054,93240901,0,1,1,0,2018-11-07 14:13:28,2018-11-06 15:59:00,0 days 22:14:27.540000
Java,Improvements,8,53215968,53216022,93319961,0,1,0,1,2018-11-08 21:08:48,2018-11-08 21:06:38,0 days 00:02:10.227000
Java,Improvements,17,53692697,53692842,94241279,0,1,0,1,2018-12-09 16:00:04,2018-12-09 13:41:29,0 days 02:18:34.917000
Java,Requirements refinement,21,53707360,53708081,94270869,0,1,1,0,2018-12-10 14:59:25,2018-12-10 14:55:46,0 days 00:03:39.213000
Java,Requirements refinement,21,53823174,53830302,94512943,0,1,1,0,2018-12-18 13:39:58,2018-12-18 11:49:59,0 days 01:49:58.597000
Java,Insufficient answer,10,53852252,53852343,94560695,0,1,0,0,2018-12-19 21:28:08,2018-12-19 17:32:36,0 days 03:55:31.677000
Java,Insufficient answer,9,53927656,53927692,94696994,0,1,1,1,2018-12-26 6:00:40,2018-12-26 5:44:25,0 days 00:16:14.660000
Java,Insufficient answer,6,54615895,54615947,96040685,0,1,0,2,2019-02-11 19:37:04,2019-02-11 4:53:36,0 days 14:43:27.683000
Java,Error reporting,16,55879541,55879567,98418128,0,1,1,0,2019-04-27 10:44:46,2019-04-27 10:42:54,0 days 00:01:52.490000
Javascript,Improvements,8,7477,7875,9548003,0,0,0,38,2011-12-01 14:13:00,2011-10-20 7:18:00,42 days 06:55:16.550000
Javascript,Insufficient answer,14,2550052,2550109,2552784,0,1,1,0,2010-03-31 8:43:00,2010-03-31 6:47:00,0 days 01:55:48.117000
Javascript,Error reporting,16,2856076,2861345,2908551,0,1,1,3,2010-05-19 14:37:00,2010-05-19 8:27:00,0 days 06:10:41.267000
Javascript,Error reporting,19,2931102,2931250,2985133,0,1,1,5,2010-05-28 20:33:00,2010-05-28 18:11:00,0 days 02:21:13.690000
Javascript,Insufficient answer,6,3180596,3180655,3275190,0,1,0,4,2010-07-05 16:38:00,2010-07-05 16:33:00,0 days 00:04:19.807000
Javascript,Help requests,22,3517912,3517919,3678442,0,1,1,7,2010-08-19 0:55:00,2010-08-19 0:50:00,0 days 00:05:08.753000
Javascript,Help requests,22,3998741,3998810,4283587,0,1,1,0,2010-10-22 21:04:00,2010-10-22 18:09:00,0 days 02:55:26.987000
Javascript,Insufficient answer,14,4002501,4002998,4288191,0,1,0,0,2010-10-23 8:21:00,2010-10-23 8:15:00,0 days 00:06:26.143000
Javascript,Improvements,8,4067469,4067488,19131137,0,0,0,798,2013-02-25 2:27:00,2012-12-14 23:05:00,72 days 03:21:54.857000
Javascript,Error reporting,16,4812388,4812456,5335620,0,0,0,1,2011-01-27 3:39:00,2011-01-27 3:36:00,0 days 00:02:55.570000
Javascript,Insufficient answer,6,4906976,4908270,57927482,0,0,0,95,2018-08-07 5:07:00,2016-01-30 15:05:00,919 days 14:01:23.950000
Javascript,Insufficient answer,9,4942057,4942094,5511031,0,1,0,0,2011-02-09 7:04:00,2011-02-09 7:02:00,0 days 00:02:36.847000
Javascript,Error reporting,16,5079601,5080082,5691210,0,1,1,1,2011-02-22 16:41:00,2011-02-22 15:45:00,0 days 00:56:56.727000
Javascript,Insufficient answer,11,1397329,5298684,12309009,0,1,0,529,2012-03-13 17:32:00,2012-03-13 15:56:00,0 days 01:35:16.037000
Javascript,Insufficient answer,9,5586857,5586896,13740923,0,1,0,5,2012-05-15 17:58:00,2012-05-15 17:54:00,0 days 00:03:56.900000
Javascript,Insufficient answer,10,5616571,5616616,6399283,0,1,1,1,2011-04-11 5:30:00,2011-04-11 5:23:00,0 days 00:06:28.980000
Javascript,Insufficient answer,6,5629684,5629730,24864472,0,1,0,459,2016-08-22 7:15:00,2013-06-18 15:29:00,1160 days 15:46:02.237000
Javascript,Error reporting,19,6722204,6722434,7961877,0,1,1,2,2011-07-17 7:56:00,2011-07-17 7:47:00,0 days 00:08:31.060000
Javascript,Error reporting,19,7077105,7078376,8473314,0,1,1,0,2011-08-17 7:36:00,2011-08-16 14:41:00,0 days 16:55:01.613000
Javascript,Requirements refinement,21,6172249,7544391,9146669,0,1,1,3,2014-06-23 23:42:00,2011-09-25 18:36:00,1002 days 05:06:02.653000
Javascript,Error reporting,19,7936226,7936715,9699683,0,1,1,2,2011-10-29 17:53:00,2011-10-29 11:20:00,0 days 06:33:17.077000
Javascript,Requirements refinement,21,8525199,8525234,10557256,0,1,1,1,2011-12-15 19:14:00,2011-12-15 19:09:00,0 days 00:04:26.560000
Javascript,Error reporting,16,8832589,8832616,11027815,0,1,1,8,2012-01-12 11:34:00,2012-01-12 9:34:00,0 days 01:59:14.820000
Javascript,Help requests,2,2647086,9097307,30087311,0,1,0,27,2013-11-26 14:41:00,2013-11-24 22:06:00,1 days 16:34:31.040000
Javascript,Requirements refinement,21,9842407,9842690,12543562,0,1,0,0,2012-03-23 16:45:00,2012-03-23 16:18:00,0 days 00:27:32.943000
Javascript,Error reporting,16,9946300,9946432,12700315,0,1,1,1,2012-03-30 16:28:00,2012-03-30 16:04:00,0 days 00:24:23.240000
Javascript,Help requests,22,9967799,9967906,12733667,0,1,1,2,2012-04-01 20:44:00,2012-04-01 20:28:00,0 days 00:16:19.697000
Javascript,Error reporting,16,9927999,10002834,12787357,0,1,1,2,2012-04-04 10:58:00,2012-04-04 0:08:00,0 days 10:50:34.527000
Javascript,Help requests,2,10059810,10059880,12874201,0,1,1,1,2012-04-08 12:49:00,2012-04-08 2:17:00,0 days 10:31:54.160000
Javascript,Help requests,2,10261775,10261872,13194159,0,1,1,1,2012-04-21 19:23:00,2012-04-21 18:49:00,0 days 00:34:36.260000
Javascript,Insufficient answer,9,10270428,10270638,13257160,1,0,1,1,2012-04-25 1:42:00,2012-04-24 15:52:00,0 days 09:50:11.763000
Javascript,Error reporting,16,10457118,10457243,13504419,0,1,1,0,2012-05-04 23:29:00,2012-05-04 23:20:00,0 days 00:09:25.463000
Javascript,Insufficient answer,5,10575347,10575359,13692969,0,1,0,5,2012-05-13 21:30:00,2012-05-13 21:28:00,0 days 00:02:39.853000
Javascript,Help requests,2,11095179,11100438,14664721,0,1,0,129,2012-06-24 14:42:00,2012-06-24 12:09:00,0 days 02:32:27.527000
Javascript,Requirements refinement,21,11261855,11261905,14804270,0,1,1,0,2012-06-29 12:42:00,2012-06-29 12:39:00,0 days 00:03:03.757000
Javascript,Insufficient answer,9,11266990,11267066,14817430,0,1,0,0,2012-07-09 17:28:00,2012-06-29 21:58:00,9 days 19:30:06.933000
Javascript,Insufficient answer,9,11530511,11530571,15243113,0,1,0,2,2012-07-17 21:48:00,2012-07-17 20:44:00,0 days 01:03:21.427000
Javascript,Error reporting,16,12011867,12011946,16025828,0,1,1,0,2012-08-17 23:42:00,2012-08-17 19:58:00,0 days 03:44:23.043000
Javascript,Error reporting,19,12049679,12049735,16094157,0,1,1,0,2012-08-22 7:19:00,2012-08-21 10:41:00,0 days 20:38:08.530000
Javascript,Improvements,13,12285566,12285644,16478733,0,1,0,0,2012-09-05 16:24:00,2012-09-05 16:24:00,0 days 00:00:02.463000
Javascript,Insufficient answer,14,12654612,12654621,17070810,0,1,0,11,2012-09-29 17:12:00,2012-09-29 17:11:00,0 days 00:00:34.800000
Javascript,Error reporting,19,12671584,12671601,17099349,0,1,1,3,2012-10-01 11:04:00,2012-10-01 10:41:00,0 days 00:23:09.200000
Javascript,Help requests,1,12926560,12926968,17517709,0,1,0,1,2012-10-17 4:46:00,2012-10-17 4:28:00,0 days 00:18:03.390000
Javascript,Requirements refinement,21,13146611,13146847,17883116,0,1,1,1,2012-10-30 20:23:00,2012-10-30 20:11:00,0 days 00:11:25.873000
Javascript,Requirements refinement,21,13822364,13823883,19022976,0,1,1,1,2012-12-11 16:42:00,2012-12-11 16:26:00,0 days 00:15:48.920000
Javascript,Improvements,18,13955226,13955260,19247887,0,1,0,18,2012-12-19 15:14:00,2012-12-19 15:13:00,0 days 00:01:15.200000
Javascript,Error reporting,19,14148150,14148205,19595091,0,1,0,0,2013-01-03 22:47:00,2013-01-03 22:24:00,0 days 00:22:10.643000
Javascript,Insufficient answer,11,14385214,14385245,20009399,0,1,0,2,2013-01-17 18:25:00,2013-01-17 18:01:00,0 days 00:23:44.633000
Javascript,Insufficient answer,5,14531515,14534000,20277989,0,1,1,4,2013-01-26 17:25:00,2013-01-26 17:03:00,0 days 00:22:25.877000
Javascript,Error reporting,19,15795485,15795612,22460760,0,1,1,0,2013-04-03 19:51:00,2013-04-03 19:10:00,0 days 00:40:10.693000
Javascript,Insufficient answer,14,15830567,15831048,22522250,0,1,1,1,2013-04-05 10:15:00,2013-04-05 10:08:00,0 days 00:06:10.620000
Javascript,Insufficient answer,10,16184621,16184706,23137632,0,1,0,3,2013-04-24 7:45:00,2013-04-24 6:42:00,0 days 01:02:34.770000
Javascript,Insufficient answer,10,16222786,16223058,23203204,0,1,0,0,2013-04-25 19:32:00,2013-04-25 19:28:00,0 days 00:03:57.750000
Javascript,Insufficient answer,6,16384295,16384427,23482627,0,1,0,2,2013-05-05 12:54:00,2013-05-05 12:27:00,0 days 00:26:31.783000
Javascript,Improvements,13,16578150,16578216,23823278,0,1,0,2,2013-05-16 3:07:00,2013-05-16 2:56:00,0 days 00:10:31.677000
Javascript,Improvements,13,16952536,16952627,24480719,0,1,0,3,2013-06-06 2:19:00,2013-06-06 2:13:00,0 days 00:06:05.847000
Javascript,Requirements refinement,21,17387935,17387979,25242508,0,1,1,0,2013-06-30 7:14:00,2013-06-30 7:00:00,0 days 00:13:56.467000
Javascript,Improvements,15,17422215,17422278,25303047,0,1,0,3,2013-07-02 10:22:00,2013-07-02 9:46:00,0 days 00:36:11.317000
Javascript,Help requests,22,17439306,17439663,25339630,0,1,1,1,2013-07-03 9:16:00,2013-07-03 8:22:00,0 days 00:54:01.573000
Javascript,Improvements,17,17627300,17627312,25663773,0,1,0,1,2013-07-13 9:07:00,2013-07-13 5:40:00,0 days 03:26:55.640000
Javascript,Error reporting,16,17682696,17683493,25762566,1,0,1,1,2013-07-16 17:58:00,2013-07-16 17:49:00,0 days 00:09:22.367000
Javascript,Insufficient answer,9,18227087,18228270,64493188,0,1,0,7,2016-07-25 7:32:00,2016-07-24 10:52:00,0 days 20:39:44.630000
Javascript,Insufficient answer,6,18434379,18434444,27085295,0,1,0,0,2013-08-25 22:52:00,2013-08-25 22:49:00,0 days 00:02:55.033000
Javascript,Improvements,13,18787355,18787645,85429872,0,1,1,0,2019-03-23 22:27:00,2018-03-10 18:45:00,378 days 03:42:27.980000
Javascript,Error reporting,16,18874080,18874276,27853989,0,1,1,0,2013-09-18 14:23:00,2013-09-18 14:03:00,0 days 00:20:02.133000
Javascript,Insufficient answer,10,20140113,20140362,30016657,0,1,1,2,2013-11-22 8:58:00,2013-11-22 8:42:00,0 days 00:15:59.757000
Javascript,Help requests,2,20331628,20331727,30368248,0,1,1,0,2013-12-04 15:56:00,2013-12-03 7:17:00,1 days 08:38:59.357000
Javascript,Help requests,2,20617820,20617878,30856025,0,1,1,3,2013-12-16 18:29:00,2013-12-16 18:20:00,0 days 00:09:39.963000
Javascript,Requirements refinement,21,20938989,20939017,31445093,0,1,0,3,2014-01-05 20:58:00,2014-01-05 20:54:00,0 days 00:03:54.603000
Javascript,Insufficient answer,10,21173386,21173555,31876099,0,1,0,1,2014-01-16 22:24:00,2014-01-16 21:53:00,0 days 00:30:38.370000
Javascript,Help requests,2,21415695,21415825,32353407,0,1,1,2,2014-01-29 20:41:00,2014-01-29 20:32:00,0 days 00:09:26.413000
Javascript,Requirements refinement,21,21528049,21528143,32506275,0,1,1,0,2014-02-03 13:25:00,2014-02-03 13:18:00,0 days 00:07:15.323000
Javascript,Requirements refinement,21,22532011,22542942,34321732,0,1,1,2,2014-03-21 21:12:00,2014-03-21 5:32:00,0 days 15:39:52.847000
Javascript,Improvements,17,22623756,22623957,34452492,0,1,0,0,2014-03-25 1:46:00,2014-03-25 1:44:00,0 days 00:02:19.640000
Javascript,Help requests,2,22668596,22682946,34562045,0,1,1,0,2014-03-27 15:13:00,2014-03-27 11:34:00,0 days 03:38:05.970000
Javascript,Insufficient answer,14,22976425,22977338,35093269,0,1,1,0,2014-04-10 13:56:00,2014-04-10 6:58:00,0 days 06:57:38.250000
Javascript,Error reporting,16,23656427,23656966,36340213,0,1,1,0,2014-05-15 13:15:00,2014-05-14 15:34:00,0 days 21:41:05.400000
Javascript,Insufficient answer,9,23679550,23679600,36379880,0,1,1,1,2014-05-15 13:31:00,2014-05-15 13:28:00,0 days 00:02:36.903000
Javascript,Error reporting,19,23959476,23986040,36962994,0,1,1,10,2014-06-02 5:11:00,2014-06-02 4:30:00,0 days 00:40:34.993000
Javascript,Insufficient answer,9,24403011,24403148,37748906,0,1,0,0,2014-06-25 8:27:00,2014-06-25 8:17:00,0 days 00:10:01.820000
Javascript,Improvements,17,24710503,24964658,70200461,0,0,0,401,2017-06-15 14:49:00,2017-01-06 0:41:00,160 days 14:07:57.290000
Javascript,Improvements,17,25263723,25265847,39369280,0,1,0,1,2014-08-12 14:18:00,2014-08-12 14:09:00,0 days 00:09:05.963000
Javascript,Help requests,1,25566157,25566304,39927477,0,1,1,0,2014-08-29 11:35:00,2014-08-29 11:14:00,0 days 00:21:21.820000
Javascript,Requirements refinement,21,26051814,26051940,40812839,0,1,1,0,2014-09-26 4:35:00,2014-09-26 4:21:00,0 days 00:14:14.067000
Javascript,Insufficient answer,10,26358934,26359016,41376603,0,1,0,3,2014-10-14 11:06:00,2014-10-14 11:04:00,0 days 00:01:20.507000
Javascript,Improvements,8,9407892,26410127,51013430,0,1,0,25,2015-11-24 17:24:00,2015-07-20 20:51:00,126 days 20:33:15.790000
Javascript,Improvements,8,26954244,26954938,42459373,0,1,0,2,2014-11-16 20:05:00,2014-11-16 18:33:00,0 days 01:31:57.050000
Javascript,Insufficient answer,11,27048723,27048844,42615384,0,1,0,1,2014-11-20 20:29:00,2014-11-20 20:26:00,0 days 00:03:38.357000
Javascript,Insufficient answer,9,27394564,27396031,43239183,1,0,1,1,2014-12-10 9:10:00,2014-12-10 8:39:00,0 days 00:30:49.997000
Javascript,Error reporting,16,26631511,27692016,85390443,0,0,0,13,2018-03-18 15:48:00,2018-03-09 11:36:00,9 days 04:11:31.497000
Javascript,Help requests,22,27823283,27823315,44052617,0,1,1,2,2015-01-07 16:05:00,2015-01-07 16:00:00,0 days 00:04:53.047000
Javascript,Requirements refinement,21,28575137,28575337,45460142,0,1,1,0,2015-02-18 3:34:00,2015-02-18 3:28:00,0 days 00:05:46.147000
Javascript,Insufficient answer,5,28864324,28880306,46105069,0,1,1,2,2015-03-08 11:17:00,2015-03-08 7:58:00,0 days 03:19:21.173000
Javascript,Help requests,1,29139300,29139345,46504247,0,1,1,2,2015-03-19 9:33:00,2015-03-19 8:49:00,0 days 00:43:50.263000
Javascript,Insufficient answer,14,29411476,29411594,47000069,0,1,1,0,2015-04-02 14:14:00,2015-04-02 13:05:00,0 days 01:08:50.640000
Javascript,Error reporting,19,29668792,29668832,47476044,0,1,0,1,2015-04-16 8:36:00,2015-04-16 8:07:00,0 days 00:28:50.770000
Javascript,Error reporting,19,29790325,29790728,47711327,0,1,1,1,2015-04-22 8:30:00,2015-04-22 8:02:00,0 days 00:28:02.760000
Javascript,Insufficient answer,9,29817936,29818178,47763215,0,1,1,2,2015-04-23 9:39:00,2015-04-23 8:47:00,0 days 00:51:20.410000
Javascript,Help requests,2,29822183,29822318,47770920,0,1,0,0,2015-04-23 12:02:00,2015-04-23 11:42:00,0 days 00:20:32.167000
Javascript,Improvements,18,29841867,29842091,47810318,0,1,0,0,2015-04-24 8:17:00,2015-04-24 8:14:00,0 days 00:03:12.220000
Javascript,Improvements,15,30224652,30224730,48553507,0,1,1,1,2015-05-13 20:47:00,2015-05-13 20:44:00,0 days 00:02:40.057000
Javascript,Insufficient answer,11,30416431,30416453,48919003,0,1,1,1,2015-05-23 19:07:00,2015-05-23 19:00:00,0 days 00:06:56.727000
Javascript,Help requests,2,30477653,30477785,49035027,0,1,1,1,2015-05-27 9:14:00,2015-05-27 9:11:00,0 days 00:02:37.953000
Javascript,Improvements,8,13405129,30832210,65608496,0,1,0,189,2016-08-25 5:40:00,2016-08-24 19:28:00,0 days 10:11:39.240000
Javascript,Help requests,2,30840334,30840682,49729890,0,1,1,1,2015-06-15 10:55:00,2015-06-15 10:50:00,0 days 00:05:28.847000
Javascript,Error reporting,16,30961117,30961176,49954958,0,1,0,0,2015-06-21 4:50:00,2015-06-21 4:43:00,0 days 00:06:54.493000
Javascript,Improvements,17,31126560,31126573,50265637,0,1,0,1,2015-06-29 22:29:00,2015-06-29 22:29:00,0 days 00:00:37.023000
Javascript,Improvements,17,31569718,31570036,51095005,0,1,0,3,2015-07-22 17:30:00,2015-07-22 17:28:00,0 days 00:01:54.837000
Javascript,Requirements refinement,21,31786354,31786814,51503493,0,1,1,1,2015-08-06 11:06:00,2015-08-03 12:41:00,2 days 22:25:16.037000
Javascript,Help requests,22,31962510,31962949,51834752,0,1,1,2,2015-08-12 13:46:00,2015-08-12 11:23:00,0 days 02:22:55.820000
Javascript,Insufficient answer,10,32170159,32170233,52227091,0,1,0,6,2015-08-23 18:52:00,2015-08-23 18:50:00,0 days 00:01:48.240000
Javascript,Help requests,22,32446004,32446063,52755794,0,1,1,1,2015-09-07 21:21:00,2015-09-07 21:20:00,0 days 00:00:50.513000
Javascript,Error reporting,16,32452403,32452510,52767698,0,1,1,1,2015-09-08 8:56:00,2015-09-08 8:16:00,0 days 00:39:50.390000
Javascript,Insufficient answer,10,32522361,32522692,52904513,0,1,0,1,2015-09-11 12:26:00,2015-09-11 12:25:00,0 days 00:00:30.817000
Javascript,Requirements refinement,21,33084416,33098354,54023374,0,1,1,0,2015-10-13 13:46:00,2015-10-13 13:42:00,0 days 00:04:21.773000
Javascript,Insufficient answer,14,33175989,33176109,54159841,0,1,1,0,2015-10-16 17:30:00,2015-10-16 17:30:00,0 days 00:00:36.640000
Javascript,Error reporting,19,33506047,33506602,54796798,0,1,1,2,2015-11-03 19:04:00,2015-11-03 18:41:00,0 days 00:23:03.833000
Javascript,Insufficient answer,11,33720405,33721002,55213997,0,0,0,27,2017-04-11 10:17:00,2015-11-15 16:46:00,512 days 17:30:49.067000
Javascript,Insufficient answer,11,34112738,34112810,55975741,0,1,0,1,2015-12-06 1:38:00,2015-12-06 1:28:00,0 days 00:10:47.457000
Javascript,Improvements,17,34574335,34574477,56894128,0,1,0,1,2016-01-03 8:54:00,2016-01-03 8:40:00,0 days 00:13:53.440000
Javascript,Error reporting,19,35874146,35876280,59535555,0,1,1,1,2016-03-11 14:31:00,2016-03-11 12:01:00,0 days 02:29:07.870000
Javascript,Error reporting,19,37011991,37012089,61576471,0,1,1,1,2016-05-03 19:12:00,2016-05-03 18:55:00,0 days 00:17:40.317000
Javascript,Error reporting,16,37278000,37278168,62086628,0,1,1,0,2016-05-17 15:56:00,2016-05-17 15:38:00,0 days 00:17:42.313000
Javascript,Improvements,17,30452263,37417004,67424774,0,0,0,170,2019-04-11 2:18:00,2016-10-16 21:44:00,906 days 04:33:35.330000
Javascript,Error reporting,19,37640781,37641990,62768555,0,1,1,0,2016-06-06 20:10:00,2016-06-05 16:49:00,1 days 03:21:20.593000
Javascript,Error reporting,19,37775535,37776174,63021756,0,1,1,1,2016-06-12 18:15:00,2016-06-12 17:29:00,0 days 00:45:12.603000
Javascript,Insufficient answer,14,37881391,37882195,63242210,0,1,1,0,2016-06-18 17:42:00,2016-06-18 6:51:00,0 days 10:51:33.620000
Javascript,Help requests,1,37901467,37901571,63256194,0,1,1,0,2016-06-18 21:19:00,2016-06-18 21:11:00,0 days 00:07:37
Javascript,Help requests,2,38233849,38236739,63895939,0,1,1,1,2016-07-07 6:00:00,2016-07-07 4:05:00,0 days 01:54:49.370000
Javascript,Improvements,17,38257116,38257253,63935674,0,1,0,-1,2016-07-08 1:02:00,2016-07-08 0:49:00,0 days 00:13:25.320000
Javascript,Insufficient answer,9,38326900,38327251,64069118,0,1,0,1,2016-07-12 11:19:00,2016-07-12 11:18:00,0 days 00:00:48.130000
Javascript,Help requests,22,38420786,38421028,64260325,1,0,1,3,2016-07-18 5:17:00,2016-07-17 23:20:00,0 days 05:57:07.317000
Javascript,Help requests,1,38567863,38567994,64525665,0,1,1,4,2016-07-25 12:44:00,2016-07-25 12:39:00,0 days 00:05:33.357000
Javascript,Help requests,22,38651158,38651536,64685358,0,1,1,0,2016-07-29 6:29:00,2016-07-29 6:20:00,0 days 00:08:54.960000
Javascript,Error reporting,19,38655250,38655787,64706998,0,1,0,0,2016-07-30 23:05:00,2016-07-29 16:00:00,1 days 07:04:34.440000
Javascript,Error reporting,19,38656845,38656920,64695105,0,1,1,0,2016-07-29 11:17:00,2016-07-29 10:54:00,0 days 00:23:25.460000
Javascript,Error reporting,16,38934086,38934148,65224826,0,1,1,2,2016-08-13 16:11:00,2016-08-13 15:58:00,0 days 00:13:05.150000
Javascript,Help requests,1,39545648,39545710,66404120,0,1,1,0,2016-09-17 10:50:00,2016-09-17 10:38:00,0 days 00:11:24.763000
Javascript,Insufficient answer,10,39598961,39599651,66508392,0,1,1,0,2016-09-21 17:43:00,2016-09-20 17:07:00,1 days 00:36:03.490000
Javascript,Help requests,22,39848132,39848966,66987124,0,1,1,17,2016-10-04 17:26:00,2016-10-04 10:08:00,0 days 07:18:29.790000
Javascript,Insufficient answer,9,40539349,40539440,68318154,0,1,1,2,2016-11-11 0:42:00,2016-11-11 0:36:00,0 days 00:05:29.210000
Javascript,Requirements refinement,21,40813472,40813524,68847519,0,1,1,1,2016-11-26 0:08:00,2016-11-26 0:07:00,0 days 00:00:53.513000
Javascript,Help requests,22,40825354,40825464,68870146,0,1,1,0,2016-11-27 4:55:00,2016-11-27 4:53:00,0 days 00:01:25.937000
Javascript,Help requests,1,40963370,40963516,69138217,0,1,1,0,2016-12-05 9:37:00,2016-12-04 22:22:00,0 days 11:15:07.220000
Javascript,Help requests,22,41062907,41063137,69478780,0,1,1,0,2016-12-14 10:58:00,2016-12-14 8:21:00,0 days 02:36:58.553000
Javascript,Insufficient answer,5,41114327,41114471,69433784,0,1,1,2,2016-12-13 6:30:00,2016-12-13 6:23:00,0 days 00:07:13.650000
Javascript,Insufficient answer,11,41115367,41115444,69435138,0,1,0,2,2016-12-13 7:25:00,2016-12-13 7:21:00,0 days 00:04:11.333000
Javascript,Improvements,17,41117799,41118285,69441411,0,1,0,22,2016-12-13 11:12:00,2016-12-13 10:30:00,0 days 00:42:17.770000
Javascript,Help requests,22,41737522,41737893,70669549,0,1,1,1,2017-01-19 10:57:00,2017-01-19 9:29:00,0 days 01:27:47.797000
Javascript,Error reporting,16,41809523,41809552,70808137,0,1,1,2,2017-01-23 16:08:00,2017-01-23 15:40:00,0 days 00:27:56.417000
Javascript,Error reporting,19,42246180,42253098,71664663,0,1,1,0,2017-02-16 9:00:00,2017-02-15 15:28:00,0 days 17:31:52.153000
Javascript,Insufficient answer,6,523266,42316411,83551724,0,1,0,10,2018-01-27 17:45:00,2018-01-16 14:49:00,11 days 02:55:31.463000
Javascript,Error reporting,16,42754027,42754141,72624574,0,1,0,0,2017-03-12 22:52:00,2017-03-12 22:51:00,0 days 00:01:09.703000
Javascript,Insufficient answer,5,42785815,42786417,72693282,0,1,1,3,2017-03-14 17:12:00,2017-03-14 15:01:00,0 days 02:10:55.373000
Javascript,Error reporting,19,43190339,43190378,73454118,0,1,1,2,2017-04-03 17:16:00,2017-04-03 17:16:00,0 days 00:00:09.517000
Javascript,Error reporting,16,43301392,43301459,73669883,0,1,1,2,2017-04-09 3:19:00,2017-04-09 2:05:00,0 days 01:14:04.753000
Javascript,Error reporting,19,43352411,43352765,73768827,0,1,1,0,2017-04-11 17:45:00,2017-04-11 17:44:00,0 days 00:00:31.100000
Javascript,Help requests,2,44058948,44059065,75143785,0,1,1,0,2017-05-19 0:01:00,2017-05-18 23:48:00,0 days 00:13:26.280000
Javascript,Insufficient answer,5,44120481,44121640,75262994,1,1,0,0,2017-05-22 20:59:00,2017-05-22 20:45:00,0 days 00:14:22.827000
Javascript,Requirements refinement,21,44231918,44231990,75474030,0,1,1,2,2017-05-28 21:32:00,2017-05-28 21:10:00,0 days 00:22:36.290000
Javascript,Requirements refinement,21,44234481,44235081,75484427,0,1,1,0,2017-05-29 8:20:00,2017-05-29 8:02:00,0 days 00:17:19.750000
Javascript,Help requests,2,44245701,44245787,75500343,0,1,1,0,2017-05-29 15:35:00,2017-05-29 15:20:00,0 days 00:15:02.577000
Javascript,Insufficient answer,11,44258159,44259757,75612623,0,1,1,3,2017-06-01 11:36:00,2017-06-01 9:31:00,0 days 02:04:52.673000
Javascript,Help requests,2,44282359,44282517,75571579,0,1,0,0,2017-05-31 10:42:00,2017-05-31 10:41:00,0 days 00:00:54.903000
Javascript,Requirements refinement,21,44438964,44439069,75877523,0,1,1,0,2017-06-08 15:51:00,2017-06-08 15:33:00,0 days 00:17:45.923000
Javascript,Error reporting,16,44470903,44470955,75937786,0,1,1,1,2017-06-10 8:12:00,2017-06-10 8:08:00,0 days 00:04:04.443000
Javascript,Error reporting,16,44786962,44787113,76559555,0,1,1,3,2017-06-27 20:48:00,2017-06-27 20:34:00,0 days 00:13:13.600000
Javascript,Error reporting,16,45075552,45075646,77124063,0,1,1,2,2017-07-13 9:02:00,2017-07-13 8:51:00,0 days 00:10:42.410000
Javascript,Error reporting,16,45218566,45218864,77417895,0,1,1,1,2017-07-20 22:35:00,2017-07-20 21:53:00,0 days 00:42:30.670000
Javascript,Improvements,17,45378892,45379089,77719664,0,1,0,0,2017-07-28 17:21:00,2017-07-28 17:18:00,0 days 00:03:11.467000
Javascript,Improvements,15,45473845,45473920,77908589,0,1,1,2,2017-08-03 2:49:00,2017-08-03 2:44:00,0 days 00:05:00.393000
Javascript,Error reporting,16,45542103,45542574,78045464,0,1,1,0,2017-08-07 9:38:00,2017-08-07 8:51:00,0 days 00:46:19.740000
Javascript,Improvements,18,46025347,46025406,79010429,0,1,0,1,2017-09-03 16:53:00,2017-09-03 16:31:00,0 days 00:21:35.523000
Javascript,Improvements,15,46716759,46716815,80380001,0,1,0,1,2017-10-12 18:51:00,2017-10-12 18:48:00,0 days 00:02:30.553000
Javascript,Improvements,17,47052929,47053092,81053426,0,1,0,0,2017-11-01 13:09:00,2017-11-01 10:58:00,0 days 02:11:25.643000
Javascript,Insufficient answer,5,47368200,47368258,81689009,0,1,1,2,2017-11-18 16:35:00,2017-11-18 16:32:00,0 days 00:02:59.940000
Javascript,Error reporting,19,47491821,47491940,81939255,0,1,1,1,2017-11-26 0:53:00,2017-11-26 0:51:00,0 days 00:02:03.427000
Javascript,Requirements refinement,21,47554648,47667333,82298517,0,1,1,1,2017-12-06 9:23:00,2017-12-06 8:32:00,0 days 00:51:00.273000
Javascript,Insufficient answer,5,48022735,48023108,83015774,0,1,1,1,2017-12-29 13:37:00,2017-12-29 13:27:00,0 days 00:10:06.343000
Javascript,Requirements refinement,21,48475748,48484660,83967460,0,1,1,0,2018-01-28 14:29:00,2018-01-28 14:20:00,0 days 00:08:59.040000
Javascript,Error reporting,16,48889892,48890016,84786014,0,1,1,0,2018-02-20 16:56:00,2018-02-20 16:55:00,0 days 00:00:50.597000
Javascript,Insufficient answer,5,49102889,49103173,85211823,0,1,1,4,2018-03-05 4:17:00,2018-03-05 4:12:00,0 days 00:05:13.760000
Javascript,Help requests,2,49196431,49196573,85398566,0,1,1,0,2018-03-09 15:23:00,2018-03-09 15:19:00,0 days 00:04:08.110000
Javascript,Error reporting,16,49272045,49272111,85548768,0,1,1,2,2018-03-14 9:31:00,2018-03-14 8:43:00,0 days 00:48:16.007000
Javascript,Insufficient answer,10,49363855,49363980,85728344,0,1,0,0,2018-03-19 13:21:00,2018-03-19 13:21:00,0 days 00:00:04.653000
Javascript,Insufficient answer,10,49571417,49572152,86152602,0,1,1,0,2018-03-30 15:28:00,2018-03-30 10:19:00,0 days 05:08:59.637000
Javascript,Requirements refinement,21,50210228,50252930,87523887,0,1,1,3,2018-05-09 14:01:00,2018-05-09 12:25:00,0 days 01:36:06.517000
Javascript,Insufficient answer,5,50396056,50396724,87810172,0,1,1,2,2018-05-17 17:29:00,2018-05-17 17:23:00,0 days 00:05:41.197000
Javascript,Requirements refinement,21,50942250,50942446,88885702,0,1,1,0,2018-06-20 9:44:00,2018-06-20 8:57:00,0 days 00:46:48.220000
Javascript,Insufficient answer,5,52240720,52241107,91431041,0,1,1,1,2018-09-09 4:10:00,2018-09-09 4:03:00,0 days 00:06:36.337000
Javascript,Insufficient answer,9,52333359,52333556,91614453,0,1,0,0,2018-09-24 10:25:00,2018-09-14 14:11:00,9 days 20:13:54.550000
Javascript,Help requests,22,52453515,52454084,91851256,0,1,1,0,2018-09-22 11:18:00,2018-09-22 6:52:00,0 days 04:26:02.893000
Javascript,Help requests,22,53580130,53580299,94024096,0,1,1,1,2018-12-02 12:48:00,2018-12-02 12:43:00,0 days 00:04:58.837000
Javascript,Error reporting,16,54384441,54384445,95582001,0,1,0,0,2019-01-27 3:20:00,2019-01-27 2:37:00,0 days 00:42:52.277000
Javascript,Insufficient answer,10,54885043,54885331,96546311,1,0,1,-2,2019-02-26 15:19:00,2019-02-26 15:12:00,0 days 00:07:07.030000
Javascript,Error reporting,16,55442673,55442755,97601553,0,0,1,2,2019-03-31 16:29:00,2019-03-31 16:26:00,0 days 00:03:06.663000
Javascript,Error reporting,19,55553601,55553620,97819478,0,1,1,2,2019-04-07 18:23:00,2019-04-07 13:47:00,0 days 04:36:02.530000
Javascript,Insufficient answer,5,55682807,55682960,98117613,0,1,1,0,2019-04-22 7:07:00,2019-04-17 1:42:00,5 days 05:24:13.617000
Javascript,Insufficient answer,9,55687938,55688314,98059713,0,1,1,0,2019-04-15 11:57:00,2019-04-15 11:38:00,0 days 00:18:52.960000
